Multilingual Multiaccented Multispeaker TTS with RADTTS

We work to create a multilingual speech synthesis system which can generate speech with the proper accent while retaining the characteristics of an individual voice. This is challenging to do because it is expensive to obtain bilingual training data in multiple languages, and the lack of such data results in strong correlations that entangle speaker, language, and accent, resulting in poor transfer capabilities. To overcome this, we present a multilingual, multiaccented, multispeaker speech synthesis model based on RADTTS with explicit control over accent, language, speaker and fine-grained $F_0$ and energy features. Our proposed model does not rely on bilingual training data. We demonstrate an ability to control synthesized accent for any speaker in an open-source dataset comprising of 7 accents. Human subjective evaluation demonstrates that our model can better retain a speaker's voice and accent quality than controlled baselines while synthesizing fluent speech in all target languages and accents in our dataset.

==> data/comparison_across_models/speaker_sim_collated_model_stats.txt <==
{'model': 'radmmm-d1', 'accent_sim_mean': 0.2128975535139727, 'accent_sim_ci': 0.01310600862394033, 'spk_sim_mean': 0.4197499735127297, 'spk_sim_ci': 0.014932658697622331}
{'model': 'tacotron2-d1', 'accent_sim_mean': 0.2362596895545721, 'accent_sim_ci': 0.015268094325840332, 'spk_sim_mean': 0.145937184169937, 'spk_sim_ci': 0.011952012000608012}
{'model': 'radmmm-d2', 'accent_sim_mean': 0.22596018714331356, 'accent_sim_ci': 0.011528246354555058, 'spk_sim_mean': 0.2088265109507899, 'spk_sim_ci': 0.011869151173126565}
{'model': 'radtts-d1', 'accent_sim_mean': 0.22646068538749767, 'accent_sim_ci': 0.014028640050168946, 'spk_sim_mean': 0.4186665533154848, 'spk_sim_ci': 0.015452764645828546}
{'model': 'tacotron2-d2', 'accent_sim_mean': 0.07631257999192236, 'accent_sim_ci': 0.01141795385838846, 'spk_sim_mean': 0.17209490359251678, 'spk_sim_ci': 0.013736241130647687}


==> data/comparison_across_models/speaker_sim_full_model_stats.txt <==
{'model': 'radmmm-d1', 'accent_stats': {'fr_FR': {'source_spk_sim_mean': 0.23046545923377076, 'source_spk_sim_ci': 0.02543422425656936, 'source_spk_sim_std': 0.15968311450104908, 'synth_spk_sim_mean': 0.45108121062318485, 'synth_spk_sim_ci': 0.041598634422204815, 'synth_spk_sim_std': 0.15968311450104908, 'source_spk_sim': array([0.18223743, 0.10758369, 0.0201824 , 0.08191625, 0.21864469,
       0.33370405, 0.25850061, 0.1568578 , 0.23715401, 0.25157902,
       0.49320841, 0.38758507, 0.14122859, 0.2043663 , 0.12108051,
       0.21926871, 0.25127092, 0.43618578, 0.201268  , 0.18087383,
       0.19068451, 0.18867114, 0.30443516, 0.31158146, 0.07905647,
       0.22625549, 0.38933825, 0.14426261, 0.4211728 , 0.2471333 ,
       0.12991583, 0.2194383 , 0.21853551, 0.27318561, 0.30400962,
       0.2805084 , 0.12019785, 0.21390942, 0.162898  , 0.12244406,
       0.36903393, 0.28614444, 0.24476492, 0.21546708, 0.14146133,
       0.14461291, 0.30471432, 0.24712808, 0.18243787, 0.17140304,
       0.18380962, 0.13314708, 0.35770103, 0.34710452, 0.1118663 ,
       0.23744117, 0.1549039 , 0.22678512, 0.41864142, 0.3170296 ]), 'synth_spk_sim': array([0.79962933, 0.30473661, 0.45096284, 0.51667988, 0.58085686,
       0.32334512, 0.70982236, 0.31608289, 0.37206554, 0.49760392,
       0.48152089, 0.30425197, 0.79916495, 0.31767115, 0.35624826,
       0.48373705, 0.58770627, 0.27453449, 0.76995134, 0.39141971,
       0.35777441, 0.47076538, 0.51720864, 0.27722088, 0.60602498,
       0.29621792, 0.33539313, 0.37640283, 0.41865146, 0.24068645,
       0.76385766, 0.27335215, 0.36677298, 0.48432598, 0.52797323,
       0.32177821, 0.77096307, 0.29820889, 0.39378434, 0.48754942,
       0.55943674, 0.32900551, 0.70160061, 0.26855898, 0.23821752,
       0.47163314, 0.54045796, 0.2772297 , 0.71624571, 0.29678851,
       0.36450127, 0.47285232, 0.49844456, 0.30996618, 0.77426988,
       0.28814635, 0.41709471, 0.51025367, 0.48045206, 0.32681382])}, 'es_MX': {'source_spk_sim_mean': 0.22186241025726, 'source_spk_sim_ci': 0.034437935622008635, 'source_spk_sim_std': 0.16147668149911745, 'synth_spk_sim_mean': 0.4301154228548209, 'synth_spk_sim_ci': 0.042065871913767434, 'synth_spk_sim_std': 0.16147668149911745, 'source_spk_sim': array([ 0.10915445,  0.46870109,  0.55891806,  0.03066647,  0.27544603,
        0.2328019 ,  0.15708138,  0.36748001,  0.37647703,  0.07280418,
        0.30796164,  0.09034372,  0.08924524,  0.39639771,  0.40915006,
        0.05562802,  0.28853714,  0.10413161,  0.11031434,  0.150399  ,
        0.26610374,  0.02012181,  0.30919129,  0.06728507,  0.09455884,
        0.2051497 ,  0.24929921,  0.02614584,  0.26517335,  0.15625949,
        0.13159806,  0.35379621,  0.35221821, -0.01645619,  0.41249868,
        0.1922745 ,  0.11401404,  0.31510124,  0.3116565 ,  0.11256823,
        0.26677373,  0.15176594,  0.19331095,  0.35778123,  0.26303133,
        0.08114331,  0.26825047,  0.22449973,  0.17097765,  0.1958977 ,
        0.48109832,  0.07881114,  0.3144317 ,  0.26371482,  0.13972783,
        0.35093868,  0.41246215,  0.06826702,  0.34511861,  0.09354539]), 'synth_spk_sim': array([0.66894978, 0.279845  , 0.41011602, 0.70825303, 0.45179567,
       0.48223367, 0.5609163 , 0.2607215 , 0.32947975, 0.69352198,
       0.51779664, 0.35908964, 0.58383358, 0.27533937, 0.32706371,
       0.74664485, 0.39121911, 0.40757883, 0.50297385, 0.18785824,
       0.31000099, 0.53288829, 0.38220143, 0.24595688, 0.63342863,
       0.22022726, 0.47240877, 0.57570183, 0.34759903, 0.29968402,
       0.65123707, 0.20246498, 0.37942344, 0.75544345, 0.44864994,
       0.48177198, 0.55710286, 0.237295  , 0.40394112, 0.74426329,
       0.36458588, 0.37969169, 0.49527782, 0.16292192, 0.26833209,
       0.40633702, 0.18748781, 0.27893418, 0.64857602, 0.25922039,
       0.36864692, 0.73200476, 0.42510977, 0.40780744, 0.47122341,
       0.28727603, 0.29679534, 0.65311128, 0.43072933, 0.25593546])}, 'hi_HI': {'source_spk_sim_mean': 0.2430058909325453, 'source_spk_sim_ci': 0.03129057298036943, 'source_spk_sim_std': 0.10336537144444437, 'synth_spk_sim_mean': 0.4778852437933286, 'synth_spk_sim_ci': 0.026927445096924133, 'synth_spk_sim_std': 0.10336537144444437, 'source_spk_sim': array([-4.61988529e-05,  3.19525748e-01,  9.88581255e-02,  2.64669716e-01,
        1.54811367e-01,  1.13694221e-01,  8.71320590e-02,  4.79793429e-01,
        1.03540853e-01,  2.90635973e-01,  2.11195186e-01,  1.13039225e-01,
        1.59832269e-01,  4.36264694e-01,  1.69890329e-01,  4.16459262e-01,
        2.58483618e-01,  2.38983467e-01,  1.85257941e-01,  5.09989381e-01,
        2.03261212e-01,  3.71798724e-01,  2.57962704e-01,  2.22877592e-01,
        7.03703314e-02,  4.19266373e-01,  1.93970576e-01,  3.97854567e-01,
        2.90758580e-01,  2.14943051e-01,  2.10819170e-01,  3.91116887e-01,
        2.19278857e-01,  4.28301007e-01,  1.36712626e-01,  1.75099164e-01,
        1.43561348e-01,  3.62267017e-01,  2.22115293e-01,  4.20038134e-01,
        3.49828720e-01,  2.00227618e-01,  8.30030069e-02,  3.61689955e-01,
        1.95947573e-01,  3.75097394e-01,  2.53197700e-01,  1.86603919e-01,
        9.46584642e-02,  2.19334513e-01,  8.85613784e-02,  3.80601972e-01,
        1.79590777e-01,  2.37477422e-01,  1.01940908e-01,  3.35404783e-01,
        1.97711036e-01,  4.66651231e-01,  1.60095200e-01,  1.48346007e-01]), 'synth_spk_sim': array([0.59869671, 0.46832499, 0.38068563, 0.47934058, 0.47469509,
       0.45928493, 0.57275504, 0.30779132, 0.42691758, 0.57721448,
       0.33567622, 0.4978478 , 0.59852093, 0.3505868 , 0.24673331,
       0.6268962 , 0.37809184, 0.49757248, 0.65650517, 0.37836298,
       0.44086397, 0.59279966, 0.46661052, 0.4516902 , 0.64237261,
       0.33601025, 0.43940875, 0.55993998, 0.46517536, 0.49062076,
       0.6366027 , 0.39868531, 0.32997644, 0.59075987, 0.46860245,
       0.50297773, 0.62645072, 0.33534104, 0.42315775, 0.57796663,
       0.44423807, 0.43493959, 0.65448213, 0.37608296, 0.51854581,
       0.62352818, 0.43492171, 0.42545751, 0.61339319, 0.37348235,
       0.32978213, 0.55230951, 0.45509213, 0.46604121, 0.63588083,
       0.36691123, 0.39511803, 0.60806876, 0.44447631, 0.43185022])}, 'de_DE': {'source_spk_sim_mean': 0.2489148455982407, 'source_spk_sim_ci': 0.048593328053663946, 'source_spk_sim_std': 0.11467576501687854, 'synth_spk_sim_mean': 0.3535003478328387, 'synth_spk_sim_ci': 0.029873886421425314, 'synth_spk_sim_std': 0.11467576501687854, 'source_spk_sim': array([0.13143913, 0.03881479, 0.22293557, 0.19229238, 0.12668619,
       0.14937198, 0.66206706, 0.15251374, 0.16240811, 0.37877193,
       0.11051621, 0.08158129, 0.64085883, 0.5933395 , 0.14039627,
       0.24748963, 0.24306694, 0.10738996, 0.10271155, 0.67220575,
       0.1199495 , 0.2243243 , 0.27972391, 0.18184467, 0.16301511,
       0.10212573, 0.62818909, 0.15500782, 0.22192727, 0.29705402,
       0.10998619, 0.07982747, 0.64378625, 0.14313251, 0.18530369,
       0.28240004, 0.32809925, 0.12898476, 0.08138717, 0.60284323,
       0.13537402, 0.1513221 , 0.29787451, 0.15129294, 0.14177598,
       0.29222429, 0.64936364, 0.12770711, 0.19408888, 0.34932098,
       0.11841535, 0.09574621, 0.69411331, 0.17711405, 0.20992199,
       0.118035  , 0.09817328, 0.1146051 , 0.55544484, 0.14720839]), 'synth_spk_sim': array([0.20134969, 0.40292647, 0.49021542, 0.26478201, 0.24608311,
       0.43023309, 0.23903523, 0.57850307, 0.4121992 , 0.17580613,
       0.29890585, 0.45716438, 0.32858473, 0.30342039, 0.54974616,
       0.44655746, 0.28347939, 0.18516116, 0.47185314, 0.2851699 ,
       0.47717243, 0.41161126, 0.24903777, 0.50820494, 0.24225101,
       0.41215137, 0.28535759, 0.53608203, 0.42507145, 0.23192194,
       0.25689062, 0.43904084, 0.2618224 , 0.55711037, 0.45071176,
       0.463541  , 0.24090013, 0.21603245, 0.42049307, 0.27935457,
       0.48244068, 0.44448146, 0.22079507, 0.25151804, 0.35890621,
       0.21644104, 0.27597037, 0.49296513, 0.40737543, 0.17745614,
       0.28637144, 0.33740869, 0.24139316, 0.52884525, 0.43118083,
       0.31314492, 0.19928271, 0.33364618, 0.26862809, 0.52583504])}, 'en_US': {'source_spk_sim_mean': 0.21842844996814773, 'source_spk_sim_ci': 0.04314910065867791, 'source_spk_sim_std': 0.14229329160937662, 'synth_spk_sim_mean': 0.2801725693834669, 'synth_spk_sim_ci': 0.03706845671745558, 'synth_spk_sim_std': 0.14229329160937662, 'source_spk_sim': array([ 0.26936391,  0.11134893, -0.06592719,  0.32103619,  0.18141139,
        0.43482026,  0.17342308,  0.13471815, -0.03586613,  0.43723845,
        0.2095082 ,  0.60269278,  0.28670892,  0.10768288, -0.00076379,
        0.44147551,  0.16850227,  0.55763954,  0.31100199,  0.1081316 ,
       -0.08697058,  0.29445198,  0.15729021,  0.24922003,  0.12833877,
        0.09176284, -0.01398905,  0.34166172,  0.19265759,  0.42868495,
        0.20079376,  0.11846685,  0.05765842,  0.397773  ,  0.17740232,
        0.45828462,  0.21378292,  0.05622052,  0.00325047,  0.3509765 ,
        0.17380686,  0.41558078,  0.26012146,  0.01268811,  0.00986644,
        0.28331113,  0.15507363,  0.35274377,  0.23342289,  0.08767202,
        0.0693494 ,  0.44028452,  0.17937821,  0.5405333 ,  0.33682129,
        0.01219654,  0.04503404,  0.32415017,  0.14233162,  0.45947602]), 'synth_spk_sim': array([ 4.37746614e-01,  2.14420825e-01,  4.97395664e-01,  2.57958114e-01,
        1.00569710e-01,  3.74846965e-01,  4.16053832e-01,  2.48203650e-01,
        4.52206135e-01,  2.54954964e-01, -3.41212712e-02,  2.71677107e-01,
        3.85600239e-01,  2.24493861e-01,  3.85625035e-01,  1.77994400e-01,
        1.20682390e-02,  3.17455351e-01,  3.75279337e-01,  1.45862117e-01,
        4.86965865e-01,  2.11348370e-01,  7.33100846e-02,  3.63732368e-01,
        3.78722608e-01,  2.45364070e-01,  5.16578972e-01,  2.49650791e-01,
        7.68494159e-02,  2.95164913e-01,  4.15491223e-01,  2.31561631e-01,
        4.50972646e-01,  1.77759916e-01,  2.86933165e-02,  2.97382861e-01,
        4.26930845e-01,  1.89495414e-01,  3.80151600e-01,  1.93986580e-01,
        5.19661121e-02,  3.74200314e-01,  4.24580693e-01,  2.78934479e-01,
        4.99342620e-01,  2.11820588e-01, -3.58390862e-05,  3.02231461e-01,
        3.94909680e-01,  2.36534283e-01,  4.97194737e-01,  2.28617027e-01,
        2.63223983e-02,  3.31449866e-01,  4.21874404e-01,  2.56150633e-01,
        4.25249994e-01,  2.46027559e-01,  7.02466816e-02,  3.26332092e-01])}, 'pt_BR': {'source_spk_sim_mean': 0.18412709049880505, 'source_spk_sim_ci': 0.020189231502399166, 'source_spk_sim_std': 0.11790117641437355, 'synth_spk_sim_mean': 0.4988876521587372, 'synth_spk_sim_ci': 0.030714129987596026, 'synth_spk_sim_std': 0.11790117641437355, 'source_spk_sim': array([ 0.03174156,  0.15309732,  0.29301691,  0.13903761,  0.22425315,
        0.20490576,  0.18966684,  0.22677563,  0.31316835,  0.17811385,
        0.30457297,  0.21083604, -0.05388134,  0.14639591,  0.24636348,
        0.18606088,  0.27808404,  0.15970576, -0.01841928,  0.18124957,
        0.31725168,  0.09069631,  0.1484444 ,  0.1612955 ,  0.22508752,
        0.12892018,  0.28176066,  0.10724462,  0.21331114,  0.25656301,
        0.13838154,  0.10147178,  0.32639644,  0.18026385,  0.20816575,
        0.17456879,  0.13731088,  0.13323373,  0.31989574,  0.180052  ,
        0.24608561,  0.19874011,  0.04451283,  0.17229857,  0.24669494,
        0.18972981,  0.19601537,  0.14946361,  0.13496953,  0.1140327 ,
        0.27457383,  0.25459361,  0.26627749,  0.1947971 ,  0.15817204,
        0.09661979,  0.19250865,  0.15473145,  0.1538045 ,  0.18394338]), 'synth_spk_sim': array([0.54107362, 0.34177926, 0.37247643, 0.67581344, 0.69749618,
       0.43298012, 0.46051913, 0.3902283 , 0.40051666, 0.64236498,
       0.66517341, 0.43557963, 0.50175554, 0.3479369 , 0.35946116,
       0.62974817, 0.61974943, 0.37051314, 0.55963296, 0.32365385,
       0.42485541, 0.60214144, 0.62284589, 0.45764425, 0.51949936,
       0.33401874, 0.45608571, 0.67278355, 0.68508852, 0.46518046,
       0.52417654, 0.3634063 , 0.42742971, 0.65095448, 0.69139647,
       0.43280795, 0.46580333, 0.33820453, 0.42064354, 0.56737715,
       0.66590101, 0.47947428, 0.50480527, 0.35219595, 0.48939088,
       0.63628304, 0.6839608 , 0.47322106, 0.57384062, 0.35426402,
       0.37843788, 0.54875726, 0.64530325, 0.46885031, 0.52428675,
       0.28246018, 0.36077145, 0.55020404, 0.63505876, 0.43499672])}, 'es_ES': {'source_spk_sim_mean': 0.14347872810903936, 'source_spk_sim_ci': 0.029065896534354606, 'source_spk_sim_std': 0.15616940444091226, 'synth_spk_sim_mean': 0.4466073679427306, 'synth_spk_sim_ci': 0.04068328691840662, 'synth_spk_sim_std': 0.15616940444091226, 'source_spk_sim': array([ 0.41419557,  0.19622567,  0.11626213, -0.00080616,  0.11218368,
        0.24461977,  0.36567518,  0.189823  ,  0.17111853,  0.19898595,
        0.22087838,  0.15383552,  0.3368161 ,  0.19095038,  0.05031025,
        0.0569036 ,  0.14833064,  0.08134514,  0.35668075,  0.13242824,
        0.1051702 ,  0.0182506 ,  0.09664338, -0.0167166 ,  0.41844845,
        0.1059435 ,  0.02553965, -0.05832512,  0.00046555,  0.09606673,
        0.42223945,  0.20170924,  0.06102533,  0.05484221,  0.13769525,
        0.10972708,  0.36622921,  0.19654001,  0.08785954,  0.04575456,
        0.10981984,  0.07415636,  0.27429333,  0.16007455,  0.21055308,
        0.06914574,  0.13726354,  0.24963   ,  0.1874796 ,  0.11838198,
        0.08283126,  0.06282049,  0.100092  ,  0.16645904,  0.14952821,
        0.07860084,  0.09277285,  0.02901902,  0.00284867,  0.04108273]), 'synth_spk_sim': array([0.51340657, 0.32394937, 0.35221159, 0.77764702, 0.37739703,
       0.4599407 , 0.45164895, 0.24500513, 0.35035986, 0.74175924,
       0.32712051, 0.43054813, 0.4506768 , 0.30631924, 0.48731086,
       0.78859556, 0.27070752, 0.50455964, 0.55049807, 0.31106797,
       0.35973179, 0.79858881, 0.34711593, 0.42192891, 0.46317127,
       0.27908385, 0.35918695, 0.74862981, 0.36319661, 0.36958584,
       0.491016  , 0.32121378, 0.35445085, 0.73946691, 0.34160841,
       0.44695944, 0.48128435, 0.29258171, 0.40684095, 0.77126426,
       0.38018593, 0.40396428, 0.50399083, 0.25754479, 0.38557732,
       0.72098809, 0.3025291 , 0.42231807, 0.52861053, 0.2880286 ,
       0.34843001, 0.78231794, 0.33648413, 0.49674845, 0.4803929 ,
       0.23363061, 0.26169714, 0.61932838, 0.38450405, 0.48153475])}}}
{'model': 'tacotron2-d1', 'accent_stats': {'de_DE': {'source_spk_sim_mean': 0.384237102791667, 'source_spk_sim_ci': 0.042819541406242494, 'source_spk_sim_std': 0.12525305802543965, 'synth_spk_sim_mean': 0.11893445868045091, 'synth_spk_sim_ci': 0.03262934961748408, 'synth_spk_sim_std': 0.12525305802543965, 'source_spk_sim': array([0.22515939, 0.2462281 , 0.52746004, 0.37594956, 0.27325043,
       0.23977624, 0.58161241, 0.07128923, 0.32409194, 0.41973731,
       0.26812521, 0.31321281, 0.74087024, 0.6413486 , 0.23389871,
       0.54793012, 0.43020105, 0.20727296, 0.30926549, 0.68748587,
       0.19458443, 0.60535771, 0.35683987, 0.10189377, 0.26242182,
       0.30842751, 0.62362099, 0.25404918, 0.53887814, 0.17356868,
       0.37762624, 0.41623285, 0.6765514 , 0.23903728, 0.48070845,
       0.47186297, 0.48286974, 0.25738671, 0.26324174, 0.59918559,
       0.24130017, 0.44364437, 0.42657024, 0.31762245, 0.36692289,
       0.35569859, 0.6283198 , 0.10966147, 0.51660013, 0.36520457,
       0.30316839, 0.24723805, 0.64880407, 0.21934494, 0.45367861,
       0.24465461, 0.36817598, 0.35518402, 0.72608423, 0.36783779]), 'synth_spk_sim': array([ 0.06800963,  0.04866925,  0.19309293,  0.10506378, -0.05224932,
        0.04404884,  0.08100464,  0.23888235,  0.1481439 ,  0.06099911,
       -0.11893869, -0.04830507,  0.24786766,  0.11992786,  0.31288052,
        0.26238084,  0.07489911, -0.11822762, -0.06030932,  0.04023589,
        0.20963523,  0.31282276,  0.11978304,  0.36852154,  0.0137751 ,
        0.07425234,  0.19165216,  0.21114959,  0.23787321,  0.17691505,
       -0.0565533 ,  0.02088054,  0.12541264,  0.29625064,  0.2636064 ,
        0.34649065,  0.07876698,  0.03008771, -0.02387023,  0.10728295,
        0.22533205,  0.32790384,  0.04230003, -0.03179761,  0.00792647,
        0.07266354,  0.19051521,  0.15314487,  0.26027113,  0.07089423,
       -0.08711097, -0.01724541,  0.18348217,  0.25189343,  0.30267969,
        0.07134575, -0.0525607 ,  0.04532969,  0.15508205,  0.21120679])}, 'en_US': {'source_spk_sim_mean': 0.1729059603375693, 'source_spk_sim_ci': 0.027436461503043293, 'source_spk_sim_std': 0.11513340258979016, 'synth_spk_sim_mean': 0.14279318576833855, 'synth_spk_sim_ci': 0.029993104399812693, 'synth_spk_sim_std': 0.11513340258979016, 'source_spk_sim': array([ 0.27496323,  0.21252821,  0.04139897,  0.28144717, -0.02265125,
        0.31625396,  0.17753588,  0.17933282,  0.13017237,  0.31627569,
        0.15214175,  0.33544528,  0.28748927,  0.21157613,  0.06595295,
        0.24606939,  0.10301791,  0.30074629,  0.15797636,  0.21045797,
       -0.01589781,  0.08373973, -0.07810824,  0.0549592 ,  0.18169579,
        0.12679407,  0.02643973,  0.25000298,  0.06620359,  0.22118755,
        0.26468909,  0.05377693,  0.13781743,  0.23850127,  0.05666653,
        0.26937163,  0.25074708,  0.19440886,  0.02939613,  0.19263172,
        0.01686087,  0.16501462,  0.1571594 ,  0.18483967,  0.06710795,
        0.24645175,  0.01607401,  0.29316375,  0.32825956,  0.24037178,
        0.07346007,  0.35322988,  0.09206347,  0.3030901 ,  0.28125602,
        0.22567822,  0.13134299,  0.23619372,  0.08040145,  0.29918474]), 'synth_spk_sim': array([ 0.26337695,  0.04159335,  0.21673843,  0.13749415,  0.02725484,
        0.27920884,  0.32313514,  0.06416807,  0.12939128,  0.06748185,
        0.01291558,  0.24676396,  0.28537342,  0.01132374,  0.11858758,
        0.05374433, -0.12566403,  0.22754979,  0.32946911,  0.05870759,
        0.17414416,  0.14721973, -0.04774075,  0.21434933,  0.28122845,
        0.05708224,  0.15155847,  0.1337105 ,  0.00732727,  0.3224566 ,
        0.34197658,  0.05423346,  0.2267276 ,  0.04971233, -0.01653802,
        0.22166905,  0.24417046,  0.01423417,  0.25179344,  0.12285644,
       -0.05379421,  0.20266525,  0.26303864,  0.10295505,  0.18840455,
        0.12254037, -0.03288205,  0.26112697,  0.14361115,  0.09457994,
        0.22003201,  0.11589838, -0.0225632 ,  0.26236424,  0.32119745,
        0.05963559,  0.22811194,  0.07448555,  0.01943255,  0.27596548])}, 'pt_BR': {'source_spk_sim_mean': 0.19374995219210783, 'source_spk_sim_ci': 0.02614613411791293, 'source_spk_sim_std': 0.0833710629498663, 'synth_spk_sim_mean': 0.1466226512993065, 'synth_spk_sim_ci': 0.021718779595943614, 'synth_spk_sim_std': 0.0833710629498663, 'source_spk_sim': array([ 0.23622496,  0.15853336,  0.28660026,  0.34721455,  0.26622453,
        0.26420742,  0.17482468,  0.07452409,  0.19374794,  0.20186616,
        0.26038432,  0.2693921 ,  0.04591184,  0.13431585,  0.24712922,
        0.24446382,  0.05423592,  0.15908504,  0.12895995,  0.03721701,
        0.28173006,  0.06094667,  0.23741084,  0.23293106,  0.11809398,
        0.21377784,  0.32684195,  0.04949163,  0.15690683,  0.35764787,
       -0.03752182,  0.1441271 ,  0.31483167,  0.15315267,  0.24461105,
        0.25445297,  0.09676852,  0.25789589,  0.37253383,  0.24120523,
        0.16930178,  0.39734069,  0.13708843,  0.21236329,  0.27665767,
        0.18796836,  0.07180116,  0.3751772 ,  0.06093807,  0.13097726,
        0.33918962,  0.07261638,  0.04433936,  0.26497906,  0.03518518,
        0.13828717,  0.19737327,  0.18804796,  0.16100666,  0.30145967]), 'synth_spk_sim': array([ 0.14269255,  0.15223451,  0.1323179 ,  0.07764473,  0.40799767,
        0.16828851,  0.1887271 ,  0.03863003,  0.21085615,  0.12937543,
        0.43541658,  0.24581134,  0.21096705,  0.1294703 ,  0.10231306,
        0.12706134,  0.19266514,  0.13046418,  0.09972452,  0.07832581,
        0.0584707 ,  0.08938257,  0.33026087,  0.19159091,  0.02958706,
        0.04910962, -0.00127537,  0.04797657,  0.17479293,  0.15216318,
        0.13113877,  0.06483627,  0.03667697,  0.16760746,  0.26663366,
        0.18850645,  0.1198481 ,  0.13489966,  0.04848984,  0.25758144,
        0.17628904,  0.20497383,  0.13688461,  0.10303295,  0.16577011,
        0.13906887,  0.11833415,  0.19451109,  0.15496804,  0.09784859,
        0.0484936 ,  0.13062893,  0.21417643,  0.15683192,  0.08250864,
        0.05427082,  0.10749239,  0.13560972,  0.17376907,  0.26263469])}, 'fr_FR': {'source_spk_sim_mean': 0.2983348627264301, 'source_spk_sim_ci': 0.02884030097338986, 'source_spk_sim_std': 0.10360246192202122, 'synth_spk_sim_mean': 0.13995705956864793, 'synth_spk_sim_ci': 0.02698920892293995, 'synth_spk_sim_std': 0.10360246192202122, 'source_spk_sim': array([0.49238798, 0.21861549, 0.29882446, 0.19989391, 0.25010654,
       0.31033742, 0.55829185, 0.24303028, 0.32089463, 0.24882396,
       0.12036668, 0.46681723, 0.49663579, 0.33337086, 0.22868054,
       0.14698373, 0.20326857, 0.4153274 , 0.36997277, 0.17392547,
       0.29128945, 0.04115658, 0.35287392, 0.43140465, 0.29713824,
       0.23918334, 0.36869642, 0.31465632, 0.32300508, 0.42096946,
       0.3257136 , 0.19720817, 0.18887153, 0.22309808, 0.26408342,
       0.3128818 , 0.25635779, 0.23639876, 0.30084214, 0.02194637,
       0.3527512 , 0.36345881, 0.36495817, 0.32666826, 0.34901729,
       0.35190475, 0.34063956, 0.51227051, 0.52406389, 0.29986492,
       0.2213022 , 0.21607943, 0.35218886, 0.45760077, 0.26570046,
       0.19192256, 0.17917868, 0.14713924, 0.33256611, 0.24648543]), 'synth_spk_sim': array([ 0.20780437,  0.03160909,  0.05418043,  0.19441435,  0.19639286,
        0.07763703,  0.15077607,  0.0483757 ,  0.10434249,  0.13923256,
        0.15441625,  0.11341897,  0.20760833,  0.08770888,  0.0558506 ,
        0.05583726,  0.36763042,  0.09043322,  0.15955634,  0.01066083,
        0.01930586,  0.09011178,  0.3395839 ,  0.12476436,  0.15621383,
        0.13956642,  0.14784494,  0.10133988,  0.21237163,  0.07129838,
        0.21470638,  0.06616365,  0.03819561,  0.17136788,  0.23332231,
        0.15414187,  0.27906999, -0.00120969,  0.06004282,  0.09237489,
        0.48162848,  0.14474812,  0.26580739,  0.080758  ,  0.06810288,
        0.05053228,  0.34341305,  0.07034277,  0.21861182,  0.02987981,
        0.11588245,  0.09248341,  0.3440398 ,  0.15558659,  0.22085679,
        0.04979938,  0.01256571,  0.07191637,  0.35590449,  0.0061012 ])}, 'es_MX': {'source_spk_sim_mean': 0.21253293383245667, 'source_spk_sim_ci': 0.047003074003405226, 'source_spk_sim_std': 0.15269510644094086, 'synth_spk_sim_mean': 0.19453122216509655, 'synth_spk_sim_ci': 0.0397782065482861, 'synth_spk_sim_std': 0.15269510644094086, 'source_spk_sim': array([-0.06410611,  0.4654049 ,  0.58653122, -0.04306379,  0.39775047,
        0.02709298, -0.03691693,  0.28813791,  0.436324  ,  0.11031896,
        0.12209884, -0.00636419,  0.09356028,  0.44189325,  0.41360921,
        0.00486834,  0.33013919,  0.18730377,  0.14459178,  0.24358149,
        0.37919623,  0.1029373 ,  0.01822691, -0.08628628,  0.01340247,
        0.25988367,  0.35245085, -0.07520156,  0.19471532,  0.14930089,
        0.24979909,  0.18085931,  0.50754398, -0.00747724,  0.4622103 ,
        0.07033284,  0.13951162,  0.46735525,  0.50198144,  0.04215647,
        0.32064921,  0.21457843,  0.06943581,  0.48579428,  0.30961496,
        0.10832763,  0.06330963,  0.13485336,  0.20636542,  0.507254  ,
        0.44405407,  0.12076197,  0.37792188,  0.11705585,  0.08431055,
        0.45806161,  0.26105505,  0.01541449,  0.2468414 ,  0.14066201]), 'synth_spk_sim': array([ 0.12457562,  0.06056529,  0.14231452,  0.54007792,  0.29476562,
        0.10350211,  0.1920145 ,  0.00296512,  0.16966325,  0.50915009,
        0.45567486,  0.09064153,  0.13805784,  0.06711954,  0.10945912,
        0.52921987,  0.30477652,  0.21461348,  0.17559643, -0.0281956 ,
        0.22278896,  0.3930411 ,  0.16035698,  0.13266557,  0.27189684,
       -0.04625471,  0.14420477,  0.25248522,  0.35778067,  0.06715728,
        0.19358568,  0.06006356,  0.07421444,  0.51622015,  0.25330496,
        0.01917963,  0.26485801,  0.03208391,  0.14772721,  0.46251982,
        0.27734435,  0.04762934,  0.19086677,  0.03092746,  0.02732378,
        0.06313883,  0.27439329,  0.0656003 ,  0.24067627,  0.05479481,
        0.18053025,  0.45913485,  0.32131755,  0.10271707,  0.24102309,
        0.00471588,  0.13991003,  0.42195451,  0.33729586,  0.01414137])}, 'hi_HI': {'source_spk_sim_mean': 0.24594216470917066, 'source_spk_sim_ci': 0.035194777966074585, 'source_spk_sim_std': 0.12103520059288364, 'synth_spk_sim_mean': 0.15042137975178776, 'synth_spk_sim_ci': 0.03153056650613184, 'synth_spk_sim_std': 0.12103520059288364, 'source_spk_sim': array([0.21415602, 0.31798026, 0.19842948, 0.32133099, 0.15078269,
       0.17626996, 0.15991184, 0.38922608, 0.15310705, 0.2743274 ,
       0.20353749, 0.22586247, 0.1122421 , 0.50634623, 0.07167455,
       0.23790517, 0.3493101 , 0.12738705, 0.20396227, 0.42702231,
       0.15817349, 0.46430069, 0.42018735, 0.09204321, 0.16399951,
       0.46597582, 0.07724072, 0.45606202, 0.44040605, 0.36843705,
       0.22731002, 0.45331356, 0.06927522, 0.42947844, 0.32665995,
       0.34781364, 0.07178311, 0.42251065, 0.06606756, 0.37306461,
       0.33284679, 0.1418044 , 0.0731314 , 0.37228847, 0.08774219,
       0.34083974, 0.04825677, 0.04565345, 0.12377755, 0.39201409,
       0.08415516, 0.21502762, 0.24330439, 0.1364729 , 0.17245929,
       0.38983041, 0.10914002, 0.38317043, 0.18855299, 0.16118765]), 'synth_spk_sim': array([ 1.03000864e-01,  6.56806082e-02, -7.15202317e-02,  2.51302987e-01,
        1.90367192e-01,  2.34937578e-01,  1.74039990e-01,  9.89697129e-02,
        1.96944363e-02,  3.21748346e-01,  1.01790942e-01,  8.65301341e-02,
        1.16755240e-01,  3.30120660e-02,  2.78600911e-03,  2.85815656e-01,
        1.50229558e-01,  2.64545143e-01,  1.39425814e-01,  1.02188200e-01,
        1.07189909e-01,  3.91750246e-01,  4.26043794e-02,  1.03710808e-01,
        5.69911450e-02,  7.95922428e-02,  6.72587613e-03,  3.77539337e-01,
        2.95531809e-01,  1.63946450e-01,  1.03088446e-01,  1.21813998e-01,
        3.93553302e-02,  4.28336680e-01,  1.02353126e-01,  2.38831148e-01,
        1.37829033e-04,  9.80956182e-02,  2.07367260e-02,  4.11463171e-01,
        2.35960796e-01,  1.97856694e-01,  8.44944790e-02,  7.52861425e-02,
        7.47766048e-02,  4.12137181e-01,  1.00716278e-01,  1.42761588e-01,
        1.12050146e-01,  2.66147871e-02,  9.12921205e-02,  2.77063578e-01,
        2.01453790e-01,  2.30550244e-01,  1.36249185e-01, -1.76552255e-02,
        9.85546410e-02,  4.70080942e-01,  7.68285319e-02,  1.37115762e-01])}, 'es_ES': {'source_spk_sim_mean': 0.14611485029260318, 'source_spk_sim_ci': 0.041484372990020515, 'source_spk_sim_std': 0.14275011990164432, 'synth_spk_sim_mean': 0.12830033195593085, 'synth_spk_sim_ci': 0.03718746387223925, 'synth_spk_sim_std': 0.14275011990164432, 'source_spk_sim': array([ 0.19599308,  0.21435215,  0.0251944 , -0.03467821,  0.05771052,
       -0.1278374 ,  0.48214388,  0.26701823,  0.14654768,  0.13091217,
        0.27812788, -0.09409671,  0.37199885,  0.25521687,  0.33062673,
        0.20884357,  0.16893716, -0.02553786,  0.30895248,  0.14466178,
        0.1462608 ,  0.13388315,  0.55684316, -0.00679522,  0.04212753,
        0.03471062,  0.04886617,  0.04636572,  0.36539423,  0.12283546,
        0.58543473,  0.10010131, -0.05290055,  0.02566624,  0.03098388,
        0.18659486,  0.03147784,  0.1802347 ,  0.38015008, -0.0811829 ,
        0.19918756, -0.06912781,  0.17964189,  0.07521964,  0.21176606,
        0.21964459,  0.01300512,  0.03269957,  0.18112615,  0.07221422,
        0.00607494,  0.06740404,  0.00947892,  0.00183603,  0.45970544,
        0.11210205,  0.27905759,  0.09581939,  0.38875595,  0.04914065]), 'synth_spk_sim': array([ 0.25189286,  0.04955411, -0.00503367,  0.02798328,  0.20369874,
        0.15943414,  0.19410968,  0.09452754,  0.00528939,  0.06832618,
        0.06006854, -0.01560124,  0.26399931,  0.04506885,  0.0306258 ,
        0.4317131 ,  0.11573614,  0.04676911,  0.29250097,  0.04376312,
        0.01113244,  0.49821791, -0.00107187,  0.05991597,  0.13306685,
        0.04398948,  0.04381405,  0.49147698,  0.03331836,  0.13267833,
        0.29067084, -0.00182279,  0.03652839,  0.25134298,  0.09684955,
        0.19484954,  0.21226425,  0.0485227 , -0.04343059,  0.0865929 ,
        0.0914906 ,  0.1141772 ,  0.24555585,  0.0155206 , -0.0105323 ,
        0.32077864,  0.00256112,  0.1438005 ,  0.33046678,  0.03605234,
       -0.02134026,  0.51232934,  0.05910576,  0.13026236,  0.21593355,
       -0.02387336,  0.03117547,  0.47278649,  0.01675242,  0.03168462])}}}
{'model': 'radmmm-d2', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1945972145224611, 'source_spk_sim_ci': 0.021280953714334222, 'source_spk_sim_std': 0.09407008821575033, 'synth_spk_sim_mean': 0.29049180982013545, 'synth_spk_sim_ci': 0.024505954946951177, 'synth_spk_sim_std': 0.09407008821575033, 'source_spk_sim': array([0.34258765, 0.18257101, 0.09983937, 0.18380074, 0.12608185,
       0.18785232, 0.40664968, 0.23666455, 0.25491834, 0.22512244,
       0.21167517, 0.33111465, 0.21262383, 0.19785084, 0.14084762,
       0.18738467, 0.07140453, 0.15064947, 0.31719267, 0.20014413,
       0.14097935, 0.21982472, 0.11732669, 0.12861398, 0.35259241,
       0.11238398, 0.08022644, 0.15172146, 0.05673768, 0.22054516,
       0.37186122, 0.20577027, 0.14277206, 0.27344051, 0.08262126,
       0.24008861, 0.30950606, 0.21597266, 0.12684327, 0.21772596,
       0.11718988, 0.21612115, 0.36150935, 0.22799054, 0.10866263,
       0.19195502, 0.06893008, 0.26154152, 0.30669409, 0.15281172,
       0.17442778, 0.18292017, 0.09177349, 0.19607677, 0.2307393 ,
       0.16148856, 0.12593871, 0.18186539, 0.18233043, 0.10033701]), 'synth_spk_sim': array([0.36548874, 0.14637022, 0.31122658, 0.39923534, 0.17257191,
       0.31970569, 0.31896847, 0.18611202, 0.24715342, 0.32346213,
       0.22249256, 0.3724876 , 0.3491905 , 0.16503492, 0.34137771,
       0.46126443, 0.17718437, 0.29854563, 0.32140872, 0.16004439,
       0.30552131, 0.43104053, 0.23163618, 0.34525821, 0.38726705,
       0.12481381, 0.24839988, 0.39443284, 0.22143629, 0.29426238,
       0.3244727 , 0.21064287, 0.29546931, 0.35495937, 0.25368139,
       0.36874932, 0.38254771, 0.12602037, 0.33627456, 0.39504877,
       0.22222346, 0.3746337 , 0.36989567, 0.15646566, 0.31948054,
       0.36726972, 0.14493966, 0.33716625, 0.4026458 , 0.17528243,
       0.36042202, 0.44232368, 0.31254756, 0.34868219, 0.44171166,
       0.07564916, 0.20056844, 0.28523684, 0.15441324, 0.24669069])}, 'es_MX': {'source_spk_sim_mean': 0.25750134587287904, 'source_spk_sim_ci': 0.03043935825938356, 'source_spk_sim_std': 0.08808229842561066, 'synth_spk_sim_mean': 0.24457539822906255, 'synth_spk_sim_ci': 0.022946091342992008, 'synth_spk_sim_std': 0.08808229842561066, 'source_spk_sim': array([0.2057329 , 0.43940261, 0.45274296, 0.25317881, 0.39662367,
       0.27133727, 0.17520766, 0.35864955, 0.43368685, 0.19476579,
       0.32152811, 0.1593146 , 0.15194994, 0.36369911, 0.34724069,
       0.24187762, 0.39595008, 0.24964073, 0.13842447, 0.28073952,
       0.16021985, 0.13519716, 0.289386  , 0.03525042, 0.13172381,
       0.3478798 , 0.25221837, 0.09278515, 0.24477966, 0.11548147,
       0.14357576, 0.4825412 , 0.43760768, 0.28392106, 0.44805765,
       0.28050333, 0.17703705, 0.26473939, 0.43510208, 0.20458543,
       0.34623596, 0.19790936, 0.06794774, 0.34191146, 0.24772637,
       0.03900249, 0.36517641, 0.08180819, 0.17293233, 0.30937421,
       0.42994007, 0.17526455, 0.31243527, 0.19186535, 0.13152185,
       0.30619493, 0.40376875, 0.12720841, 0.28665957, 0.12091223]), 'synth_spk_sim': array([0.23979795, 0.1330079 , 0.38615456, 0.1596082 , 0.30868053,
       0.36842152, 0.21974984, 0.13241048, 0.26176253, 0.14937063,
       0.30584118, 0.37277433, 0.27175158, 0.15209423, 0.35099423,
       0.1949064 , 0.34517619, 0.35776103, 0.15940374, 0.0471016 ,
       0.37493989, 0.20303868, 0.24243614, 0.28337261, 0.31253621,
       0.08900667, 0.23267849, 0.17072262, 0.29809693, 0.18017191,
       0.28066471, 0.17680165, 0.28716576, 0.2200121 , 0.32681671,
       0.27749333, 0.22978014, 0.05657862, 0.30673745, 0.19102149,
       0.2849758 , 0.30974385, 0.28080148, 0.14376555, 0.34554669,
       0.22232084, 0.19357267, 0.19831693, 0.28072304, 0.11295992,
       0.3852762 , 0.13136627, 0.34508064, 0.38261288, 0.15340182,
       0.14121629, 0.38044849, 0.23302978, 0.23167434, 0.26084965])}, 'fr_FR': {'source_spk_sim_mean': 0.3314560084293286, 'source_spk_sim_ci': 0.025729761736583975, 'source_spk_sim_std': 0.10364552185729803, 'synth_spk_sim_mean': 0.20864910669624806, 'synth_spk_sim_ci': 0.02700042635511128, 'synth_spk_sim_std': 0.10364552185729803, 'source_spk_sim': array([0.19810356, 0.14295575, 0.0880615 , 0.1220329 , 0.25423253,
       0.36358649, 0.35757667, 0.32000664, 0.3366591 , 0.40921044,
       0.48287386, 0.44815263, 0.25428477, 0.40928301, 0.29994079,
       0.42078078, 0.50047034, 0.44090849, 0.28630418, 0.32012615,
       0.27450415, 0.34777293, 0.41385144, 0.40159598, 0.16396371,
       0.36100805, 0.27948067, 0.30338007, 0.42396933, 0.16579954,
       0.20387046, 0.34852675, 0.26744705, 0.28068238, 0.39735472,
       0.35465622, 0.18248177, 0.30519083, 0.24758108, 0.37305066,
       0.38210616, 0.39877269, 0.34064746, 0.33419847, 0.30239481,
       0.39679256, 0.44233662, 0.37056991, 0.26398206, 0.32596821,
       0.18435235, 0.40706921, 0.51292324, 0.46879211, 0.18899119,
       0.46741223, 0.31588462, 0.40011191, 0.45746076, 0.37487558]), 'synth_spk_sim': array([0.34683868, 0.12461059, 0.25877127, 0.10560476, 0.2308998 ,
       0.25602403, 0.29885036, 0.0640287 , 0.27511775, 0.04517926,
       0.2730763 , 0.27281484, 0.33289602, 0.11652205, 0.2710481 ,
       0.03996354, 0.24373174, 0.18534221, 0.34474313, 0.1799868 ,
       0.27156383, 0.07529449, 0.28753197, 0.15574008, 0.31888565,
       0.07693516, 0.32044324, 0.12559783, 0.25792813, 0.15470025,
       0.41442639, 0.08147372, 0.19863328, 0.0248189 , 0.27603152,
       0.23793739, 0.38042387, 0.13997661, 0.30568445, 0.040479  ,
       0.3295818 , 0.19802697, 0.26546806, 0.05194207, 0.27296615,
       0.04787051, 0.17643212, 0.11704794, 0.31493086, 0.12615146,
       0.27514279, 0.06994379, 0.30055881, 0.25071004, 0.36682266,
       0.1134913 , 0.29049098, 0.08166939, 0.30115542, 0.15798758])}, 'hi_HI': {'source_spk_sim_mean': 0.20348926205188037, 'source_spk_sim_ci': 0.03053673423880704, 'source_spk_sim_std': 0.1208216330559488, 'synth_spk_sim_mean': 0.07843197353649885, 'synth_spk_sim_ci': 0.03147493058043511, 'synth_spk_sim_std': 0.1208216330559488, 'source_spk_sim': array([0.04540766, 0.17829417, 0.06481964, 0.3018505 , 0.07054023,
       0.10697111, 0.16265248, 0.38369188, 0.00803783, 0.30995068,
       0.25338048, 0.10625642, 0.08969693, 0.38867819, 0.03119959,
       0.37051404, 0.24099737, 0.17591691, 0.14616391, 0.45655617,
       0.10474008, 0.36137521, 0.30987093, 0.16229875, 0.10748877,
       0.43107182, 0.03213909, 0.38027281, 0.3184666 , 0.15190312,
       0.12374123, 0.33333227, 0.04131233, 0.21762997, 0.19095302,
       0.19044745, 0.07615012, 0.37073401, 0.07379906, 0.28970629,
       0.31177577, 0.11909834, 0.12630194, 0.34241   , 0.07264791,
       0.25897771, 0.1820229 , 0.14557776, 0.12683064, 0.35516357,
       0.13099268, 0.25345868, 0.24156134, 0.15190046, 0.12106374,
       0.37887329, 0.08797323, 0.2865366 , 0.20498887, 0.15219119]), 'synth_spk_sim': array([-0.12202367,  0.04291018, -0.09788975,  0.14098473,  0.15918468,
        0.28890404, -0.08408576,  0.0683165 , -0.04375725,  0.26110432,
        0.05777755,  0.26926354, -0.04885597,  0.05018651, -0.02005582,
        0.16596407,  0.08095861,  0.26784161, -0.01830987,  0.05170608,
       -0.09582495,  0.11677194,  0.07981395,  0.26600704, -0.00790942,
        0.10286661,  0.00746973,  0.21031319,  0.07819337,  0.28035104,
       -0.03955218,  0.03011409, -0.05355878,  0.13124573,  0.13227536,
        0.27164263, -0.08535337,  0.09102256, -0.08303666,  0.11960217,
        0.04864021,  0.24145649, -0.02838179,  0.03443534, -0.02295648,
        0.19957505,  0.0709114 ,  0.24780351, -0.04969815,  0.00783292,
       -0.08500105,  0.13868997,  0.10927609,  0.31067812, -0.02488545,
        0.01888733, -0.08795233,  0.23675509,  0.10415888,  0.21311492])}, 'en_US': {'source_spk_sim_mean': 0.14208493828385446, 'source_spk_sim_ci': 0.03913157732635917, 'source_spk_sim_std': 0.14732983623184556, 'synth_spk_sim_mean': 0.21045854835150143, 'synth_spk_sim_ci': 0.038380513907446255, 'synth_spk_sim_std': 0.14732983623184556, 'source_spk_sim': array([ 0.26244286,  0.13594081, -0.09540762,  0.38127926, -0.05549847,
        0.13815664,  0.28156653,  0.18307577, -0.00196396,  0.39658052,
        0.05623756,  0.18365955,  0.32606739,  0.13769844,  0.00379093,
        0.42077464,  0.11543213,  0.19359788,  0.23381825,  0.25715518,
       -0.12959968,  0.35235551, -0.19523096, -0.01341012,  0.17653283,
        0.16979505,  0.0097455 ,  0.38501242,  0.0626727 ,  0.16880023,
        0.22894946,  0.18327691,  0.01849509,  0.41843078, -0.00115602,
        0.13052082,  0.25786158,  0.08078895, -0.0475222 ,  0.30905971,
        0.04215256,  0.06883883,  0.20131263,  0.08715004, -0.08317714,
        0.25893745, -0.00641393,  0.05331821,  0.18542311,  0.11603157,
       -0.00978017,  0.4254435 , -0.03899563,  0.14732659,  0.30609226,
        0.17833956, -0.04183606,  0.32857153,  0.00763233,  0.17894623]), 'synth_spk_sim': array([ 0.31079075,  0.17287852,  0.48662457,  0.19105773, -0.06555861,
        0.35902143,  0.1983289 ,  0.15051261,  0.42475241,  0.19255053,
       -0.02147732,  0.28040147,  0.18678926,  0.14499256,  0.33076954,
        0.15854651, -0.01035515,  0.44097877,  0.23001182,  0.11603627,
        0.40583339,  0.22870517, -0.03124034,  0.33303446,  0.1822039 ,
        0.16223307,  0.42848733,  0.19699265, -0.04658761,  0.31482223,
        0.22454423,  0.16867584,  0.37022072,  0.16187181, -0.05914098,
        0.32185221,  0.23961213,  0.14143549,  0.36829978,  0.20787083,
       -0.02040697,  0.32878816,  0.17708629,  0.1630715 ,  0.39002356,
        0.19157629, -0.08382354,  0.3269552 ,  0.15626535,  0.14953515,
        0.41022232,  0.21530353, -0.05464984,  0.39114222,  0.29547846,
        0.12674841,  0.45224288,  0.13732652, -0.01563234,  0.29288092])}, 'de_DE': {'source_spk_sim_mean': 0.21738470929364365, 'source_spk_sim_ci': 0.01675767406105485, 'source_spk_sim_std': 0.07690232691604182, 'synth_spk_sim_mean': 0.1916200983648499, 'synth_spk_sim_ci': 0.020033625932166347, 'synth_spk_sim_std': 0.07690232691604182, 'source_spk_sim': array([0.13211621, 0.15817212, 0.26043731, 0.2626434 , 0.16510822,
       0.17194729, 0.29501301, 0.24928661, 0.25640401, 0.21537285,
       0.19346221, 0.1970562 , 0.26071253, 0.2306824 , 0.28794286,
       0.30559123, 0.29324543, 0.07155075, 0.16568604, 0.30306473,
       0.23283911, 0.30077058, 0.22423172, 0.22860996, 0.09008171,
       0.17423707, 0.37502801, 0.26833802, 0.23760223, 0.34316003,
       0.14024377, 0.1818686 , 0.22622851, 0.23863746, 0.19766565,
       0.29033023, 0.25241837, 0.12682079, 0.18932578, 0.23431423,
       0.21411771, 0.28754404, 0.18026541, 0.1292194 , 0.07706349,
       0.1911124 , 0.2565605 , 0.22596495, 0.19607615, 0.24324976,
       0.13995384, 0.09940187, 0.28538582, 0.20636256, 0.25807232,
       0.19930853, 0.12708677, 0.25215593, 0.24608929, 0.19984457]), 'synth_spk_sim': array([0.19587925, 0.23769993, 0.32984626, 0.15187374, 0.10519873,
       0.19008076, 0.18625838, 0.21422638, 0.29738584, 0.07600232,
       0.16926938, 0.2252145 , 0.1684906 , 0.15108733, 0.20678559,
       0.31992698, 0.13588105, 0.07429276, 0.22382809, 0.09358563,
       0.27265275, 0.24150454, 0.10130782, 0.20718431, 0.21173063,
       0.22708964, 0.25748706, 0.18005952, 0.34393668, 0.09816959,
       0.13809891, 0.21909723, 0.20286752, 0.26298186, 0.28482097,
       0.33573994, 0.09992343, 0.10041792, 0.22259992, 0.20183662,
       0.25366911, 0.38912079, 0.14352044, 0.12364458, 0.1635897 ,
       0.07527971, 0.12980364, 0.17847988, 0.31075478, 0.06000708,
       0.08196267, 0.20171984, 0.19344135, 0.23245938, 0.27483073,
       0.09238456, 0.09820099, 0.19124509, 0.17023191, 0.1705393 ])}, 'pt_BR': {'source_spk_sim_mean': 0.23520783154914776, 'source_spk_sim_ci': 0.025464337500133022, 'source_spk_sim_std': 0.10629386322204355, 'synth_spk_sim_mean': 0.23755864165723323, 'synth_spk_sim_ci': 0.0276903389022299, 'synth_spk_sim_std': 0.10629386322204355, 'source_spk_sim': array([0.14900054, 0.24648371, 0.26059702, 0.49403572, 0.24929909,
       0.1888998 , 0.12132985, 0.26678973, 0.28920758, 0.35198307,
       0.33557415, 0.20848157, 0.06342123, 0.25009677, 0.23606552,
       0.40464005, 0.20253094, 0.26981559, 0.06066631, 0.15526927,
       0.17677154, 0.23156376, 0.26330921, 0.05759642, 0.15278099,
       0.24942264, 0.32720226, 0.3539491 , 0.34479165, 0.30048281,
       0.08395691, 0.23403668, 0.22997649, 0.31977037, 0.3803944 ,
       0.18940607, 0.06552713, 0.21028472, 0.24902281, 0.29052633,
       0.33204168, 0.25491372, 0.06981678, 0.18574044, 0.18572062,
       0.43877813, 0.23576006, 0.21758702, 0.06450027, 0.24665482,
       0.22109273, 0.28117856, 0.31995478, 0.27486181, 0.04570475,
       0.20687261, 0.22235261, 0.39502436, 0.21208787, 0.18686643]), 'synth_spk_sim': array([ 0.33810294,  0.1567495 ,  0.30953306,  0.00829786,  0.33516943,
        0.29372528,  0.31953353,  0.23356117,  0.33815336,  0.10380225,
        0.33516774,  0.23167406,  0.34871963,  0.17167115,  0.37177724,
        0.06814317,  0.21947636,  0.24090548,  0.26545373,  0.16149487,
        0.33914903,  0.02255019,  0.26373926,  0.23013718,  0.23315959,
        0.20201854,  0.36641681,  0.05518034,  0.32615092,  0.28335401,
        0.37096581,  0.23368356,  0.27075979,  0.06025625,  0.31727016,
        0.3147901 ,  0.35261527,  0.239898  ,  0.33288851,  0.01492959,
        0.32771659,  0.25514132,  0.27361181,  0.19047813,  0.38844156,
        0.03586117,  0.29888809,  0.23663332,  0.29848546,  0.20101602,
        0.31291074,  0.005221  ,  0.2626414 ,  0.28296918,  0.28462324,
        0.13561228,  0.22301042, -0.00198346,  0.31802171,  0.24319384])}}}
{'model': 'radtts-d1', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.11500958973386635, 'source_spk_sim_ci': 0.026366606628004875, 'source_spk_sim_std': 0.15809521608057786, 'synth_spk_sim_mean': 0.4715020534892877, 'synth_spk_sim_ci': 0.04118497511890794, 'synth_spk_sim_std': 0.15809521608057786, 'source_spk_sim': array([ 0.37092176,  0.13219933,  0.17255111, -0.03516832, -0.03157957,
        0.18942501,  0.24704349,  0.16945693,  0.1478426 ,  0.13018759,
        0.11818287,  0.19792704,  0.17722061,  0.33029979,  0.09466046,
        0.04375327,  0.04004017,  0.10672922,  0.19622301,  0.16858193,
        0.09409645, -0.01755503, -0.02811848,  0.05845234,  0.24405472,
        0.1063326 , -0.01290823, -0.09117125, -0.12444849,  0.11990323,
        0.26730973,  0.17602338,  0.12859289,  0.02081526,  0.05576642,
        0.09533018,  0.30109882,  0.17963374,  0.17535353,  0.06475075,
        0.06724247,  0.13013637,  0.23787999,  0.24823885,  0.27027193,
        0.12153053,  0.02287234,  0.15417451,  0.08771311,  0.15878987,
        0.10550003, -0.00271088,  0.0186746 ,  0.09948783,  0.05437832,
        0.14605413,  0.16922511,  0.02641761, -0.01439149,  0.01927932]), 'synth_spk_sim': array([0.61627406, 0.26884133, 0.3827939 , 0.75536841, 0.43957639,
       0.47076532, 0.53109413, 0.16750164, 0.28891838, 0.72965443,
       0.42467472, 0.46035713, 0.62220395, 0.16922419, 0.37219438,
       0.72617882, 0.50106126, 0.40274882, 0.72406048, 0.29310417,
       0.41164178, 0.68810755, 0.54342973, 0.41467556, 0.6847344 ,
       0.22453351, 0.45977083, 0.68034869, 0.5738557 , 0.44906428,
       0.6273306 , 0.19634967, 0.44711012, 0.61341953, 0.54783005,
       0.39931053, 0.62548429, 0.25814533, 0.42249686, 0.59643513,
       0.50674438, 0.42778668, 0.54867065, 0.29927093, 0.35628596,
       0.67413843, 0.44090706, 0.42527482, 0.6280086 , 0.18128338,
       0.52157736, 0.70344746, 0.56030113, 0.54137594, 0.56887633,
       0.21408182, 0.23624821, 0.36013848, 0.41414407, 0.47089148])}, 'es_MX': {'source_spk_sim_mean': 0.2329728037933819, 'source_spk_sim_ci': 0.04081709951015352, 'source_spk_sim_std': 0.13664213880010484, 'synth_spk_sim_mean': 0.4176778155068556, 'synth_spk_sim_ci': 0.035596289541161126, 'synth_spk_sim_std': 0.13664213880010484, 'source_spk_sim': array([ 0.14912377,  0.47242489,  0.51442313,  0.05616894,  0.44146061,
        0.31096184,  0.07924413,  0.33757702,  0.43004707,  0.15588008,
        0.39985049,  0.23482099,  0.05789261,  0.39292178,  0.48728764,
        0.15370715,  0.3739377 ,  0.20501404, -0.05404511, -0.00897037,
        0.22145613,  0.07354754,  0.47852811,  0.04868338, -0.03311423,
        0.22580943,  0.27371144,  0.01809155,  0.33947533,  0.11353623,
        0.15497532,  0.35134387,  0.40749741, -0.00230396,  0.48815748,
        0.26779607,  0.14619112,  0.31453118,  0.4462741 ,  0.0804733 ,
        0.45457006,  0.21892577,  0.12400233,  0.29370844,  0.29119191,
        0.05748281,  0.38263622,  0.10250935,  0.14090142,  0.1888966 ,
        0.45861587,  0.10525701,  0.3751165 ,  0.22292127,  0.048409  ,
        0.23790787,  0.33323789,  0.06567465,  0.19064829,  0.08136581]), 'synth_spk_sim': array([0.65527666, 0.29642963, 0.48063582, 0.68660104, 0.37818286,
       0.47575098, 0.46759254, 0.33465919, 0.30646941, 0.59758937,
       0.28692216, 0.39099762, 0.59907871, 0.29955867, 0.35578439,
       0.68964529, 0.33102375, 0.48086253, 0.35244921, 0.17629884,
       0.38994369, 0.58420533, 0.26018074, 0.28512746, 0.58375341,
       0.2855728 , 0.34083882, 0.47558856, 0.43746114, 0.28373337,
       0.58843982, 0.29291543, 0.40027654, 0.73495966, 0.36192006,
       0.34890187, 0.45653605, 0.2975432 , 0.47202229, 0.72517264,
       0.3348715 , 0.43796852, 0.35500401, 0.21621391, 0.34923938,
       0.53970021, 0.31212133, 0.22133046, 0.59247911, 0.32169068,
       0.44303107, 0.65936035, 0.38093683, 0.48640978, 0.39861912,
       0.21450648, 0.39161932, 0.44218221, 0.43197677, 0.28450632])}, 'fr_FR': {'source_spk_sim_mean': 0.23409217471877733, 'source_spk_sim_ci': 0.025068271056061738, 'source_spk_sim_std': 0.13844505070323862, 'synth_spk_sim_mean': 0.4016766923169295, 'synth_spk_sim_ci': 0.03606596144972983, 'synth_spk_sim_std': 0.13844505070323862, 'source_spk_sim': array([ 0.25140336,  0.2801916 ,  0.04824606,  0.1503251 ,  0.40477633,
        0.25776401,  0.2799738 ,  0.19057982,  0.0988735 ,  0.1958061 ,
        0.44540402,  0.23437227,  0.20270246,  0.33942229,  0.13251443,
        0.27736682,  0.35956109,  0.19723736,  0.21500337,  0.30087745,
        0.19814597,  0.27383471,  0.39087069,  0.24146895,  0.0957112 ,
        0.36043161,  0.32311544,  0.29218701,  0.47164926,  0.2496393 ,
        0.23061292,  0.32689506,  0.14137051,  0.26629168,  0.32423684,
        0.19961391,  0.18987083,  0.28620172,  0.17572831,  0.18996698,
        0.3503902 ,  0.10547253,  0.25739455,  0.20740306,  0.16346225,
        0.17964043,  0.27390733,  0.24073301,  0.20225373,  0.14157052,
       -0.04097319,  0.08595971,  0.35699257,  0.14675735,  0.17266148,
        0.32000875,  0.17107733,  0.23711962,  0.26099205,  0.12246305]), 'synth_spk_sim': array([0.7220934 , 0.27992398, 0.50234765, 0.35694009, 0.42802152,
       0.38885486, 0.68504691, 0.30836892, 0.50993866, 0.36610577,
       0.33389086, 0.4170278 , 0.74976832, 0.2907722 , 0.45706794,
       0.3083013 , 0.41350991, 0.31086576, 0.71340287, 0.37137151,
       0.4220947 , 0.25751418, 0.39382514, 0.35606843, 0.47870693,
       0.22939457, 0.3435086 , 0.1981049 , 0.23747468, 0.42312166,
       0.6378451 , 0.17279693, 0.42652231, 0.31052953, 0.30333039,
       0.38671279, 0.68471205, 0.35850063, 0.50182897, 0.27032006,
       0.49021578, 0.38959694, 0.59174895, 0.25784492, 0.30510828,
       0.24702705, 0.3092263 , 0.34524575, 0.67222404, 0.3387984 ,
       0.43058172, 0.3465822 , 0.44417563, 0.40577087, 0.63292617,
       0.23330143, 0.38286117, 0.33671165, 0.30705038, 0.32707113])}, 'hi_HI': {'source_spk_sim_mean': 0.2687009176549812, 'source_spk_sim_ci': 0.0414513098003482, 'source_spk_sim_std': 0.11899511925403083, 'synth_spk_sim_mean': 0.4241999884446462, 'synth_spk_sim_ci': 0.03099911020236628, 'synth_spk_sim_std': 0.11899511925403083, 'source_spk_sim': array([0.0825149 , 0.44541052, 0.14593701, 0.3600446 , 0.19254754,
       0.24906984, 0.07769854, 0.50940824, 0.0870617 , 0.26199231,
       0.12660018, 0.10178004, 0.16598055, 0.59096712, 0.0771871 ,
       0.46935865, 0.24231687, 0.34700149, 0.08647683, 0.56058347,
       0.11709125, 0.44750336, 0.32658109, 0.25507358, 0.14019556,
       0.57378894, 0.23636736, 0.42203134, 0.2809965 , 0.31089717,
       0.20449312, 0.55318117, 0.09129668, 0.46634376, 0.12508015,
       0.1962606 , 0.06202357, 0.49638173, 0.1312089 , 0.42181635,
       0.2423798 , 0.23638946, 0.04318348, 0.46552852, 0.18500367,
       0.45210683, 0.24030039, 0.19076797, 0.0949869 , 0.47728455,
       0.17439818, 0.48950782, 0.23375778, 0.22917528, 0.02316626,
       0.46407092, 0.1305984 , 0.35662013, 0.13479094, 0.21948808]), 'synth_spk_sim': array([0.43170837, 0.30347514, 0.23468   , 0.48882592, 0.59945029,
       0.38773051, 0.49950412, 0.23853345, 0.17110091, 0.53617799,
       0.4908753 , 0.46838242, 0.4461849 , 0.30638275, 0.20228343,
       0.53586394, 0.46359754, 0.49525517, 0.51776421, 0.33642876,
       0.24263626, 0.54510719, 0.39666757, 0.44824967, 0.52300173,
       0.24596888, 0.28865939, 0.63892752, 0.49032548, 0.44603667,
       0.45151773, 0.38272989, 0.19021989, 0.53515285, 0.48827824,
       0.50049651, 0.5094341 , 0.29621422, 0.2907865 , 0.58792359,
       0.47619292, 0.43546394, 0.5760088 , 0.30563492, 0.30387348,
       0.54970831, 0.47454938, 0.45118845, 0.54868215, 0.38874212,
       0.2328326 , 0.52580655, 0.5281499 , 0.43945625, 0.55739081,
       0.32883272, 0.27453503, 0.59083438, 0.46588597, 0.34569165])}, 'en_US': {'source_spk_sim_mean': 0.2755685376624266, 'source_spk_sim_ci': 0.04134471800257494, 'source_spk_sim_std': 0.1706596394948641, 'synth_spk_sim_mean': 0.28748465233171977, 'synth_spk_sim_ci': 0.0444581005083382, 'synth_spk_sim_std': 0.1706596394948641, 'source_spk_sim': array([ 0.38463753,  0.34973568, -0.11370402,  0.43317017,  0.39546055,
        0.21540657,  0.28634775,  0.27431908,  0.05808564,  0.55028659,
        0.34264058,  0.35894081,  0.30535164,  0.34172848,  0.02086161,
        0.54149008,  0.20647193,  0.33400935,  0.46381786,  0.44837219,
       -0.03340717,  0.42215174,  0.34397915,  0.1210111 ,  0.26318946,
        0.36318341,  0.03599952,  0.48723182,  0.31282377,  0.23675698,
        0.36326224,  0.31425765, -0.01736349,  0.44598529,  0.30892378,
        0.29241642,  0.27366489,  0.3285225 ,  0.02245329,  0.44018519,
        0.36046582,  0.1425368 ,  0.27581799,  0.14179754, -0.03038098,
        0.33773768,  0.19491215,  0.18238881,  0.20890239,  0.29633582,
       -0.01351163,  0.48982278,  0.36660931,  0.38291866,  0.37988034,
        0.31639695, -0.02650882,  0.51511669,  0.25848639,  0.23172995]), 'synth_spk_sim': array([ 0.52344507,  0.15033746,  0.45323202,  0.35775369,  0.00447986,
        0.45582625,  0.48496941,  0.18412301,  0.40096304,  0.28358331,
       -0.04050117,  0.40416887,  0.42549887,  0.1710244 ,  0.36455786,
        0.34398693,  0.0235398 ,  0.43478698,  0.3173871 ,  0.18171489,
        0.32418665,  0.34612721,  0.01632398,  0.37936378,  0.42855176,
        0.13270505,  0.42769295,  0.31839415, -0.00428702,  0.41799355,
        0.36537361,  0.14181964,  0.4352268 ,  0.24701242, -0.05276458,
        0.38069636,  0.45122468,  0.19778319,  0.44261399,  0.28576759,
       -0.034872  ,  0.46586105,  0.49416465,  0.17058721,  0.44497433,
        0.28311455, -0.01580432,  0.35241088,  0.44006824,  0.17660028,
        0.45405924,  0.30740428, -0.05833331,  0.36934635,  0.49997678,
        0.15616113,  0.50783855,  0.30169886, -0.02439528,  0.35153425])}, 'de_DE': {'source_spk_sim_mean': 0.23916216638560098, 'source_spk_sim_ci': 0.04160554202566602, 'source_spk_sim_std': 0.1403955210264991, 'synth_spk_sim_mean': 0.374688273606201, 'synth_spk_sim_ci': 0.0365740734200042, 'synth_spk_sim_std': 0.1403955210264991, 'source_spk_sim': array([0.15838963, 0.07679851, 0.23004496, 0.25916177, 0.19579874,
       0.15785381, 0.53598845, 0.17947756, 0.24682988, 0.26224822,
       0.20456748, 0.12851804, 0.68218076, 0.55121845, 0.2256455 ,
       0.2724821 , 0.18172416, 0.18096557, 0.08635657, 0.60723543,
       0.20779997, 0.17624515, 0.18169239, 0.10900413, 0.1925254 ,
       0.02516032, 0.53662312, 0.1172936 , 0.26500344, 0.16989863,
       0.25840867, 0.10119813, 0.55090541, 0.05904085, 0.22224064,
       0.29866198, 0.14910029, 0.28082386, 0.07550281, 0.51302421,
       0.17238078, 0.23620129, 0.10841329, 0.18475832, 0.14397527,
       0.23102453, 0.65617961, 0.12912746, 0.25735912, 0.17815176,
       0.16130209, 0.06305575, 0.52835846, 0.02524266, 0.20907725,
       0.19386615, 0.18542871, 0.08975901, 0.47684258, 0.20558731]), 'synth_spk_sim': array([0.11444191, 0.44669908, 0.50060791, 0.32039475, 0.14494525,
       0.360062  , 0.32370648, 0.4864715 , 0.47793725, 0.29996994,
       0.13418783, 0.45890892, 0.37126616, 0.36638758, 0.44047025,
       0.51098633, 0.30283132, 0.03698814, 0.42727411, 0.28490248,
       0.3892332 , 0.56904376, 0.25813356, 0.53911859, 0.19419645,
       0.53243273, 0.40823978, 0.49408457, 0.60164601, 0.343885  ,
       0.08145035, 0.49718562, 0.38773048, 0.56290597, 0.59464896,
       0.54264271, 0.37211454, 0.05289926, 0.50210631, 0.41801301,
       0.40970916, 0.55962348, 0.33020082, 0.20291452, 0.49966353,
       0.28626022, 0.41996953, 0.428348  , 0.50137442, 0.36195973,
       0.19749798, 0.39912805, 0.36849025, 0.48483709, 0.49936992,
       0.25298741, 0.13701198, 0.30011031, 0.33798718, 0.3527028 ])}, 'pt_BR': {'source_spk_sim_mean': 0.21971860776344934, 'source_spk_sim_ci': 0.02901169303436527, 'source_spk_sim_std': 0.12255824923596745, 'synth_spk_sim_mean': 0.5534363975127538, 'synth_spk_sim_ci': 0.03192733196194628, 'synth_spk_sim_std': 0.12255824923596745, 'source_spk_sim': array([ 0.0078655 ,  0.22563031,  0.30751738,  0.22612663,  0.27070159,
        0.26407984,  0.04358103,  0.24312626,  0.30169937,  0.35798618,
        0.30133429,  0.21024595, -0.08447039,  0.22872052,  0.28871134,
        0.27974039,  0.3149963 ,  0.20472692, -0.08047786,  0.32367632,
        0.32572576,  0.21316378,  0.2141211 ,  0.08450382,  0.06517074,
        0.23475027,  0.34045604,  0.1555903 ,  0.31667683,  0.29353496,
        0.0731867 ,  0.2642768 ,  0.31424984,  0.32439962,  0.31702861,
        0.21045485,  0.05953834,  0.34676957,  0.27567053,  0.3217622 ,
        0.35955375,  0.30898967, -0.05630794,  0.16001977,  0.20890045,
        0.13091318,  0.25185502,  0.19429545,  0.10411964,  0.29845223,
        0.26015759,  0.30711043,  0.29284254,  0.24554825, -0.00232041,
        0.3079125 ,  0.14058205,  0.20749588,  0.2324895 ,  0.24395838]), 'synth_spk_sim': array([0.68102056, 0.33857042, 0.49137077, 0.6016078 , 0.66885662,
       0.58033442, 0.71970212, 0.38510373, 0.50710452, 0.56055743,
       0.6954571 , 0.55309469, 0.67655772, 0.29755494, 0.49356344,
       0.58335012, 0.68836784, 0.32769862, 0.71319979, 0.33985731,
       0.50148278, 0.54165161, 0.62304711, 0.48905683, 0.75043881,
       0.34637353, 0.48693442, 0.61569589, 0.59348589, 0.59481549,
       0.69092447, 0.36243594, 0.4454993 , 0.64581656, 0.66603404,
       0.63125461, 0.69881743, 0.39809582, 0.49096215, 0.56025296,
       0.64334172, 0.59027153, 0.62354201, 0.39647099, 0.54503542,
       0.69715196, 0.6238305 , 0.45577523, 0.69791186, 0.36161977,
       0.51133895, 0.60147274, 0.71652746, 0.56771576, 0.67847931,
       0.34531257, 0.38724113, 0.602162  , 0.64700538, 0.47797194])}}}
{'model': 'tacotron2-d2', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.034220769473661976, 'source_spk_sim_ci': 0.023605032371290538, 'source_spk_sim_std': 0.16784705622485266, 'synth_spk_sim_mean': 0.22497967048548162, 'synth_spk_sim_ci': 0.04372540172802698, 'synth_spk_sim_std': 0.16784705622485266, 'source_spk_sim': array([ 0.13561909, -0.02817059, -0.08960617, -0.05887453, -0.06072111,
       -0.12752034,  0.17266554,  0.1438981 ,  0.07264331,  0.08564521,
        0.10586923, -0.0498695 ,  0.15203729,  0.01374041, -0.02685034,
       -0.02480417,  0.02214568, -0.01473834,  0.2174883 ,  0.06039958,
       -0.09881187,  0.04843586,  0.07235616, -0.08228108,  0.24242076,
        0.04551069, -0.01204009, -0.0500413 , -0.0632259 ,  0.15600905,
        0.13339658, -0.04134364, -0.07514296,  0.02928977,  0.01787332,
       -0.13064964,  0.23737131,  0.01990949, -0.02587073,  0.0212789 ,
        0.03270622,  0.12922823,  0.15783086,  0.08906124,  0.02522331,
        0.0196625 ,  0.05374371,  0.08641012,  0.08353388, -0.01584382,
       -0.04386945, -0.0056664 , -0.06501069,  0.01205885,  0.19789201,
        0.13306589, -0.06299014,  0.00306053,  0.00331498,  0.07439303]), 'synth_spk_sim': array([ 0.32822704,  0.04343662,  0.00996111,  0.52955043,  0.09265884,
        0.28830126,  0.35197145,  0.11866482,  0.05432964,  0.46547487,
        0.19862975,  0.09331402,  0.33163527,  0.10978822, -0.01083659,
        0.54566902,  0.24735041,  0.15403238,  0.4138265 ,  0.08624697,
        0.01641985,  0.54162163,  0.23666847,  0.18710715,  0.3967405 ,
        0.04592638,  0.06963674,  0.50949615,  0.26551634,  0.27080515,
        0.30809495,  0.02766702,  0.14016041,  0.50809097,  0.25555676,
        0.12823415,  0.4082647 ,  0.12729953, -0.01617631,  0.54976678,
        0.22611299,  0.18379544,  0.39089626,  0.08022621, -0.01174752,
        0.26738834,  0.19208404,  0.18651842,  0.38959378,  0.24116488,
        0.02098031,  0.57580578,  0.2036285 ,  0.14283474,  0.30022392,
        0.06227984,  0.07067472,  0.39559305,  0.12525755,  0.02633963])}, 'es_MX': {'source_spk_sim_mean': 0.0993999551195884, 'source_spk_sim_ci': 0.024519287267546944, 'source_spk_sim_std': 0.1470113696820413, 'synth_spk_sim_mean': 0.18215468341174226, 'synth_spk_sim_ci': 0.03829755101169863, 'synth_spk_sim_std': 0.1470113696820413, 'source_spk_sim': array([ 0.03834362,  0.37699306,  0.038819  ,  0.01963612,  0.26644671,
        0.00764891, -0.06008173,  0.16960423,  0.07928229,  0.01742989,
        0.11186846,  0.04441833,  0.12335195,  0.14706041,  0.09214158,
        0.01654302,  0.13038616,  0.09926695,  0.06971576,  0.03335445,
        0.14410947,  0.12947838,  0.17694966,  0.08510307,  0.00097296,
        0.07760391, -0.00395953, -0.05549641,  0.01398143,  0.10766975,
        0.15139438,  0.21319792,  0.09393579,  0.00614463,  0.32560477,
        0.03685139,  0.09012508,  0.16180733,  0.06831628,  0.11468277,
        0.272028  ,  0.07976421, -0.01019354,  0.18030161,  0.18751769,
        0.0841013 ,  0.163434  ,  0.17914982,  0.04576373,  0.2311615 ,
        0.07889348,  0.07364298,  0.18631458,  0.02579734, -0.06693148,
        0.24445339, -0.00727052,  0.02264737,  0.2462505 , -0.01353085]), 'synth_spk_sim': array([ 0.40878695,  0.01867236, -0.05760917,  0.43291765,  0.25176489,
        0.18571024,  0.33494771, -0.03452619, -0.029491  ,  0.36236411,
        0.21634284,  0.27981308,  0.30800331,  0.08667703, -0.06498284,
        0.40383264,  0.18088537,  0.33407158,  0.28100839,  0.04992785,
        0.06136852,  0.35569847,  0.26824728,  0.06850824,  0.33598661,
        0.08365164, -0.08641626,  0.2616275 ,  0.29148233,  0.05931196,
        0.35233027,  0.13009797,  0.02230778,  0.4593204 ,  0.15293035,
        0.22739343,  0.25890628,  0.09941501,  0.01158057,  0.43350166,
        0.14991814,  0.13807084,  0.16584651,  0.12730022,  0.00490797,
        0.09854855,  0.16597   ,  0.06159199,  0.2530461 ,  0.05588798,
        0.0063617 ,  0.43314537,  0.31436044,  0.18822235,  0.3888472 ,
        0.08072459, -0.04107215,  0.25829545,  0.13899422,  0.14394675])}, 'fr_FR': {'source_spk_sim_mean': 0.13929587613868838, 'source_spk_sim_ci': 0.028549108176389032, 'source_spk_sim_std': 0.1334747348614649, 'synth_spk_sim_mean': 0.14389145112315116, 'synth_spk_sim_ci': 0.03477115734780034, 'synth_spk_sim_std': 0.1334747348614649, 'source_spk_sim': array([ 0.1814719 ,  0.17529684,  0.04441907,  0.01821532,  0.28604841,
        0.07101811,  0.14381067,  0.13866939, -0.04267763,  0.07702319,
        0.45190033,  0.07879677,  0.12899002,  0.14438267, -0.00341779,
        0.19350183,  0.28873667,  0.07581894,  0.12841022,  0.1097486 ,
       -0.09936711,  0.07946075,  0.33547038,  0.07280377,  0.2179099 ,
        0.20151015,  0.15988372,  0.27248761,  0.37108573,  0.29138869,
        0.05776733,  0.22426943, -0.04280754,  0.07349331,  0.22419752,
        0.08142187,  0.11334229,  0.14707521, -0.03567496,  0.09872916,
        0.34340253,  0.13667476,  0.16121697,  0.21525319,  0.08416354,
        0.1585452 ,  0.2345296 ,  0.15720905,  0.14469554,  0.07131153,
       -0.02499543,  0.23607375,  0.2929205 ,  0.10693683, -0.016798  ,
        0.16687465,  0.05818547,  0.04610871,  0.18828435,  0.06254907]), 'synth_spk_sim': array([ 0.38720518,  0.12618493, -0.06773918,  0.10443685,  0.32329655,
        0.13927513,  0.29620498,  0.1636492 ,  0.00730055,  0.05620841,
        0.32027861,  0.08467119,  0.31937328,  0.18945298, -0.01775064,
        0.00983252,  0.29105824,  0.07859119,  0.3244229 ,  0.13653898,
        0.00048735,  0.11048721,  0.25339493,  0.12467761,  0.3771646 ,
        0.19552946,  0.07021815,  0.11512331,  0.10231162,  0.07978043,
        0.35795033,  0.10484794, -0.05318764, -0.02992735,  0.17500298,
        0.14252694,  0.36763602,  0.11516327, -0.07407219,  0.12455997,
        0.45532092,  0.08258961,  0.22632664,  0.14351434, -0.1481993 ,
        0.27288505,  0.16795969,  0.09671845,  0.35851642,  0.08650228,
       -0.02939486,  0.15266307,  0.28254065,  0.04253041,  0.25312352,
        0.08450621, -0.04304412,  0.02133969,  0.11193839,  0.08298321])}, 'hi_HI': {'source_spk_sim_mean': 0.04788278033956885, 'source_spk_sim_ci': 0.01685620395746666, 'source_spk_sim_std': 0.10101585478650432, 'synth_spk_sim_mean': 0.07551536130540626, 'synth_spk_sim_ci': 0.026315378599925252, 'synth_spk_sim_std': 0.10101585478650432, 'source_spk_sim': array([ 0.11288991,  0.0073981 ,  0.0064442 ,  0.10270922, -0.03942191,
        0.05987822,  0.04666667, -0.01869128,  0.14387393,  0.04029768,
        0.04090092,  0.03560257,  0.06114445, -0.07622074,  0.14146848,
        0.07525606,  0.05724659,  0.13219941,  0.10125387, -0.05400447,
        0.11796368,  0.13390535, -0.00499086,  0.13506067,  0.01244326,
        0.06002162,  0.07969131,  0.05352271, -0.02245565,  0.0907075 ,
        0.08970554,  0.03971542,  0.08137686,  0.14106894,  0.09402665,
        0.09632045, -0.05712093, -0.03300831,  0.048922  , -0.04706778,
       -0.09824992, -0.00728754,  0.06383538, -0.02489484,  0.06498918,
        0.14391193,  0.05719765,  0.03324661,  0.01361907, -0.00984679,
        0.21998787,  0.05963138, -0.02719031, -0.00506295,  0.1088521 ,
       -0.03337875,  0.11320192,  0.06506889,  0.01098082,  0.03765488]), 'synth_spk_sim': array([ 2.09494114e-01, -3.22278924e-02,  4.85619605e-02,  1.55001894e-01,
        8.04290697e-02,  2.30495390e-02,  2.12483972e-01,  3.36214080e-02,
        1.35203645e-01,  1.76940933e-01,  5.43403886e-02,  5.83918616e-02,
        2.07154244e-01, -1.18228078e-01,  5.29307276e-02,  2.79075980e-01,
        5.57046290e-03,  7.77082145e-02,  1.81116939e-01, -1.24028958e-01,
       -4.42115143e-02,  2.23626763e-01,  1.03315953e-02,  3.95734906e-02,
        2.24670440e-01, -4.66612168e-02, -2.19803900e-02,  2.53389686e-01,
        7.18003660e-02,  8.92495085e-03,  1.56288490e-01, -9.39603820e-02,
       -5.65741851e-04,  1.93999216e-01, -1.09053245e-02, -3.69465233e-05,
        1.93438470e-01, -3.49962190e-02,  5.94049785e-03,  1.60869732e-01,
        7.73309544e-02, -1.91326588e-02,  1.85263082e-01, -9.51553658e-02,
       -2.17719115e-02,  2.30888128e-01,  7.40976557e-02,  6.83034137e-02,
        1.46204486e-01, -1.28002977e-02,  8.54991842e-03,  1.87019840e-01,
        5.72876185e-02,  5.58240991e-03,  1.86009318e-01, -2.47425288e-02,
        8.40977877e-02,  1.61750644e-01,  7.62715042e-02,  1.49741292e-01])}, 'en_US': {'source_spk_sim_mean': -0.08256826918610992, 'source_spk_sim_ci': 0.01949934518745843, 'source_spk_sim_std': 0.10968645954118832, 'synth_spk_sim_mean': 0.1624814625751848, 'synth_spk_sim_ci': 0.02857413537916606, 'synth_spk_sim_std': 0.10968645954118832, 'source_spk_sim': array([-0.02903246, -0.10414663, -0.20799433, -0.14104095, -0.09834638,
       -0.09382053, -0.01250174, -0.05127894, -0.11353854, -0.04981628,
       -0.07076564, -0.04814076,  0.06785117, -0.12117667, -0.24288984,
       -0.07161935, -0.12768625, -0.08772137,  0.06977706, -0.01286752,
       -0.21133444, -0.0498729 , -0.15501899, -0.16331941, -0.04452082,
       -0.12545092, -0.13447052, -0.09749144, -0.17054525, -0.06733887,
       -0.00702902, -0.16011657, -0.18499057, -0.04543149, -0.10611884,
        0.00986947,  0.00061445, -0.06413972, -0.12364629,  0.04015989,
       -0.11212713, -0.07720771, -0.04958553, -0.13633616, -0.11642449,
       -0.09895796, -0.23251764, -0.15903273, -0.01999339, -0.05524849,
       -0.11260907, -0.02286987, -0.03966292,  0.04114829,  0.11905985,
       -0.07365156, -0.14934665, -0.03898217, -0.19175066, -0.02105196]), 'synth_spk_sim': array([ 0.16490889,  0.1497636 ,  0.33974358, -0.01742091,  0.07325297,
        0.31669357,  0.26301104,  0.14614441,  0.18481974,  0.01316261,
        0.09777272,  0.32090586,  0.29497534,  0.17348941,  0.26638415,
        0.0337107 ,  0.07228766,  0.29026335,  0.20219192,  0.17331322,
        0.26295322, -0.01497563,  0.10671511,  0.3435379 ,  0.24161755,
        0.16852456,  0.17661342, -0.00191737,  0.06890896,  0.25464255,
        0.24936984,  0.10518532,  0.20821981, -0.03915479,  0.02262831,
        0.24978746,  0.16999933,  0.17308141,  0.25797278, -0.0476532 ,
        0.04119149,  0.28316334,  0.15195048,  0.20453005,  0.23971573,
        0.01091013,  0.10616165,  0.3702988 ,  0.15667149,  0.16990036,
        0.25673392,  0.00613541,  0.03130627,  0.23125492,  0.25095674,
        0.18085232,  0.2026545 , -0.01549196,  0.0625032 ,  0.29205853])}, 'de_DE': {'source_spk_sim_mean': 0.16717258665400248, 'source_spk_sim_ci': 0.02282247913956603, 'source_spk_sim_std': 0.12953650593623184, 'synth_spk_sim_mean': 0.1696986624582981, 'synth_spk_sim_ci': 0.033745219534377695, 'synth_spk_sim_std': 0.12953650593623184, 'source_spk_sim': array([ 0.10946622,  0.05822361,  0.24805132,  0.29636335,  0.15661128,
       -0.01083737,  0.07665614,  0.09241154,  0.24376552,  0.15877868,
        0.20007659,  0.02482327,  0.22925001,  0.13743106,  0.21954302,
        0.286946  ,  0.2279716 ,  0.06742185,  0.06772711,  0.24203561,
        0.10647215,  0.19682553,  0.17304894,  0.10325904,  0.12290621,
        0.03680226,  0.17458969,  0.28012812,  0.27764618,  0.30547747,
        0.1715744 , -0.06187559,  0.29957306,  0.21906735,  0.21790634,
        0.28991285,  0.2278631 ,  0.14792258,  0.02162918,  0.24644175,
        0.11764712,  0.19383457,  0.20326942,  0.20286773,  0.07973909,
        0.13483299,  0.21596344,  0.15923002,  0.22793747,  0.16542944,
        0.16531506, -0.04630059,  0.1322843 ,  0.23656668,  0.24174212,
        0.20290916,  0.15429005,  0.07355589,  0.29506156,  0.18429261]), 'synth_spk_sim': array([ 0.16298607, -0.02719806,  0.37523535,  0.06341569,  0.12518039,
        0.02737052,  0.1605697 ,  0.10788349,  0.36289719,  0.13807656,
        0.08933063,  0.00911146,  0.28165966,  0.0584375 ,  0.20569405,
        0.3566879 ,  0.24660927,  0.08748569, -0.04488349,  0.12169615,
        0.22239143,  0.42899385,  0.10952637,  0.36893591,  0.14305004,
        0.02903238,  0.08386243,  0.19362953,  0.3844637 ,  0.19159612,
        0.07800758, -0.05937197,  0.12837619,  0.24904224,  0.34432846,
        0.410377  ,  0.24446635,  0.07763   ,  0.00411537,  0.12455598,
        0.20610684,  0.39748749,  0.2023409 ,  0.10915996, -0.00420124,
        0.23758322,  0.1713033 ,  0.04481361,  0.40903908,  0.23800577,
        0.07906049,  0.03589913,  0.07241176,  0.22491656,  0.43110704,
        0.17924528,  0.08371183,  0.03123011,  0.15243851,  0.21500543])}, 'pt_BR': {'source_spk_sim_mean': 0.12878436140405636, 'source_spk_sim_ci': 0.024835470646701885, 'source_spk_sim_std': 0.1343258223047454, 'synth_spk_sim_mean': 0.2459430337883532, 'synth_spk_sim_ci': 0.03499287193249502, 'synth_spk_sim_std': 0.1343258223047454, 'source_spk_sim': array([-0.01497936,  0.16784382,  0.09389711,  0.11924627,  0.25199264,
        0.18724687,  0.03178224,  0.10581157,  0.03978183,  0.0988826 ,
        0.22842836,  0.16186021, -0.11271641,  0.06334026,  0.10841986,
        0.07708046,  0.23810525,  0.19569814, -0.06499124,  0.02031433,
        0.06081984,  0.03277284,  0.08195507,  0.17085147,  0.09016894,
        0.16785359,  0.09063917,  0.02886788,  0.27691627,  0.31849745,
        0.03345418,  0.10080705,  0.11385069,  0.02168821,  0.22174278,
        0.20160685,  0.07849165,  0.19428274,  0.22644827,  0.10243665,
        0.28539023,  0.29462251,  0.01582356,  0.1527258 ,  0.03792955,
        0.12536955,  0.28445727,  0.18688047, -0.0201674 ,  0.1595801 ,
        0.15981445,  0.07794881,  0.25795221,  0.23329632,  0.03460162,
        0.21752995,  0.05648236,  0.095004  ,  0.22837152,  0.2322524 ]), 'synth_spk_sim': array([0.42149073, 0.09148902, 0.05922998, 0.25302935, 0.4408876 ,
       0.35443401, 0.3700819 , 0.0882372 , 0.13217819, 0.09840091,
       0.40646854, 0.38266718, 0.43539435, 0.08079949, 0.12649032,
       0.19335812, 0.36222392, 0.28091106, 0.30106789, 0.0919055 ,
       0.09597149, 0.28441441, 0.38064218, 0.25595045, 0.38998565,
       0.12497841, 0.06174373, 0.23109326, 0.42297569, 0.35399044,
       0.40203461, 0.20403217, 0.12163922, 0.27364549, 0.44502509,
       0.36172646, 0.3297638 , 0.14174299, 0.01730365, 0.17654815,
       0.38327411, 0.35861525, 0.37030175, 0.04420525, 0.04538525,
       0.09466195, 0.36412451, 0.32183504, 0.33050835, 0.14792509,
       0.0575641 , 0.25901613, 0.33356389, 0.35127982, 0.37460956,
       0.03268987, 0.03924549, 0.13582487, 0.37290582, 0.29309329])}}}


==> data/d1_stats.txt <==
{'total_speakers': 7, 'total_prompts': 60639, 'total_accents': 7, 'accent_data': {'de_DE': {'hui-berndungerer-other': 10000}, 'en_US': {'ljs-other': 10000}, 'es_ES': {'mailabs-tux-other': 10000}, 'es_MX': {'mailabs-karensavage-other': 7387}, 'fr_FR': {'mailabs-nadineeckert-other': 10000}, 'hi_HI': {'indic-iiit-hyd-female-other': 9634}, 'pt_BR': {'ed-other': 3618}}}

==> data/d2_stats.txt <==
{'total_speakers': 180, 'total_prompts': 265705, 'total_accents': 8, 'accent_data': {'de_DE': {'thorsten-de-other': 10000, 'hui-berndungerer-other': 10000, 'hui-evak-other': 8539, 'hui-friedrich-other': 9590, 'hui-hokuspokus-other': 10000, 'hui-karlsson-other': 10000}, 'en_US': {'libritts-103-other': 66, 'libritts-1034-other': 30, 'libritts-1040-other': 134, 'libritts-1069-other': 112, 'libritts-1081-other': 8, 'libritts-1088-other': 361, 'libritts-1098-other': 121, 'libritts-1116-other': 236, 'libritts-118-other': 223, 'libritts-1183-other': 193, 'libritts-1235-other': 34, 'libritts-1246-other': 167, 'libritts-125-other': 134, 'libritts-1263-other': 221, 'libritts-1334-other': 121, 'libritts-1355-other': 168, 'libritts-1363-other': 78, 'libritts-1447-other': 85, 'libritts-1455-other': 30, 'libritts-150-other': 34, 'libritts-1502-other': 155, 'libritts-1553-other': 144, 'libritts-1578-other': 117, 'libritts-1594-other': 38, 'libritts-1624-other': 141, 'libritts-163-other': 2, 'libritts-1737-other': 52, 'libritts-1743-other': 199, 'libritts-1841-other': 260, 'libritts-1867-other': 232, 'libritts-1898-other': 38, 'libritts-19-other': 16, 'libritts-1926-other': 85, 'libritts-196-other': 185, 'libritts-1963-other': 117, 'libritts-1970-other': 202, 'libritts-198-other': 31, 'libritts-1992-other': 13, 'libritts-200-other': 191, 'libritts-2002-other': 84, 'libritts-2007-other': 52, 'libritts-201-other': 72, 'libritts-2092-other': 132, 'libritts-211-other': 70, 'libritts-2136-other': 168, 'libritts-2159-other': 8, 'libritts-2182-other': 122, 'libritts-2196-other': 108, 'libritts-226-other': 56, 'libritts-2289-other': 170, 'libritts-229-other': 114, 'libritts-233-other': 86, 'libritts-2384-other': 26, 'libritts-2391-other': 85, 'libritts-2416-other': 291, 'libritts-2436-other': 202, 'libritts-248-other': 5, 'libritts-250-other': 195, 'libritts-2514-other': 53, 'libritts-2518-other': 47, 'libritts-254-other': 81, 'libritts-26-other': 62, 'libritts-2691-other': 67, 'libritts-27-other': 83, 'libritts-2764-other': 2, 'libritts-2817-other': 64, 'libritts-2836-other': 282, 'libritts-2843-other': 117, 'libritts-289-other': 4, 'libritts-2893-other': 181, 'libritts-2910-other': 68, 'libritts-2911-other': 138, 'libritts-2952-other': 209, 'libritts-298-other': 85, 'libritts-2989-other': 59, 'libritts-302-other': 68, 'libritts-307-other': 20, 'libritts-311-other': 6, 'libritts-3112-other': 67, 'libritts-3168-other': 84, 'libritts-32-other': 127, 'libritts-3214-other': 46, 'libritts-322-other': 18, 'libritts-3235-other': 110, 'libritts-3240-other': 130, 'libritts-3242-other': 162, 'libritts-3259-other': 167, 'libritts-332-other': 10, 'libritts-3374-other': 73, 'libritts-3436-other': 97, 'libritts-3440-other': 65, 'libritts-3486-other': 236, 'libritts-3526-other': 136, 'libritts-3607-other': 155, 'jarvis-6671-other': 10000, 'hifi-9017-other': 10000, 'jarvis-11223-other': 10000, 'ljs-other': 10000}, 'es_ES': {'mailabs-tux-other': 10000}, 'es_MX': {'mailabs-karensavage-other': 7387}, 'es_CO': {'spanishhq-co-male_05223-other': 296, 'spanishhq-co-male_06136-other': 298, 'spanishhq-co-male_03034-other': 296, 'spanishhq-co-male_01523-other': 298, 'spanishhq-co-male_04310-other': 298, 'spanishhq-co-male_02121-other': 298, 'spanishhq-co-male_03349-other': 298, 'spanishhq-co-male_02436-other': 294, 'spanishhq-co-male_02484-other': 298, 'spanishhq-co-male_00610-other': 296, 'spanishhq-co-male_03397-other': 296}, 'fr_FR': {'mailabs-ezwa-other': 10000, 'mailabs-nadineeckert-other': 10000, 'mailabs-bernard-other': 10000, 'mailabs-gillesleblanc-other': 10000, 'mailabs-zeckou-other': 9975}, 'hi_HI': {'indic-iiit-hyd-female-other': 9634, 'hi-openslr-030-other': 651, 'hi-openslr-043-other': 923, 'hi-openslr-002-other': 2838, 'hi-openslr-019-other': 2761, 'hi-openslr-039-other': 705, 'hi-openslr-060-other': 1295, 'hi-openslr-009-other': 1862, 'hi-openslr-013-other': 2302, 'hi-openslr-034-other': 3145, 'hi-openslr-035-other': 1669, 'hi-openslr-097-other': 2299, 'hi-openslr-073-other': 1369, 'hi-openslr-080-other': 3249, 'hi-openslr-024-other': 2839, 'hi-openslr-047-other': 2410, 'hi-openslr-004-other': 218, 'hi-openslr-005-other': 2812, 'hi-openslr-033-other': 916, 'hi-openslr-038-other': 583, 'hi-openslr-046-other': 2917, 'hi-openslr-057-other': 1108, 'hi-openslr-068-other': 610, 'hi-openslr-072-other': 1705, 'hi-openslr-076-other': 2528, 'hi-openslr-078-other': 2085, 'hi-openslr-094-other': 104, 'hi-openslr-001-other': 822, 'hi-openslr-018-other': 1279, 'hi-openslr-027-other': 2253, 'hi-openslr-077-other': 1437, 'hi-openslr-092-other': 2846, 'hi-openslr-051-other': 1112, 'hi-openslr-026-other': 2809, 'hi-openslr-044-other': 172, 'hi-openslr-048-other': 249, 'hi-openslr-063-other': 407, 'hi-openslr-012-other': 163, 'hi-openslr-091-other': 220, 'hi-openslr-058-other': 199, 'hi-openslr-064-other': 2179, 'hi-openslr-065-other': 526, 'hi-openslr-093-other': 1009, 'hi-openslr-095-other': 140, 'hi-openslr-056-other': 330, 'hi-openslr-014-other': 593, 'hi-openslr-074-other': 79, 'hi-openslr-067-other': 523, 'hi-openslr-079-other': 1305, 'hi-openslr-006-other': 1365, 'hi-openslr-037-other': 2450, 'hi-openslr-070-other': 310, 'hi-openslr-042-other': 709, 'hi-openslr-016-other': 728, 'hi-openslr-032-other': 1124, 'hi-openslr-045-other': 66, 'hi-openslr-082-other': 190}, 'pt_BR': {'ed-other': 3618}}}

==> data/radmmmablation/all_models_transcript_stats.json <==
{"radmmm-normlogf0-vicreg-crossreg": {"cer": 5.4815, "wer": 14.0893, "accent_specific_stats": {"de_DE": {"cer": 7.0132, "wer": 14.7806}, "hi_HI": {"cer": 3.4427, "wer": 13.354}, "fr_FR": {"cer": 7.6296, "wer": 17.4086}, "en_US": {"cer": 3.2503, "wer": 10.1351}, "es_ES": {"cer": 3.55, "wer": 8.1509}, "es_MX": {"cer": 5.4924, "wer": 12.2867}, "pt_BR": {"cer": 7.9923, "wer": 22.5092}}}, "radmmm-vicreg-crossreg-adv": {"cer": 7.172285714285715, "wer": 16.630385714285715, "accent_specific_stats": {"de_DE": {"cer": 9.5404, "wer": 18.2595}, "hi_HI": {"cer": 4.1277, "wer": 14.3447}, "fr_FR": {"cer": 9.6002, "wer": 19.2182}, "en_US": {"cer": 4.542, "wer": 11.0635}, "es_ES": {"cer": 4.6835, "wer": 11.2058}, "es_MX": {"cer": 6.8395, "wer": 14.7766}, "pt_BR": {"cer": 10.8727, "wer": 27.5444}}}, "radmmm-baseline": {"cer": 5.1031, "wer": 12.996957142857143, "accent_specific_stats": {"de_DE": {"cer": 8.4663, "wer": 16.8107}, "hi_HI": {"cer": 2.8909, "wer": 12.2934}, "fr_FR": {"cer": 7.2654, "wer": 16.7987}, "en_US": {"cer": 3.8456, "wer": 11.0169}, "es_ES": {"cer": 3.6943, "wer": 9.5941}, "es_MX": {"cer": 2.8196, "wer": 6.7797}, "pt_BR": {"cer": 6.7396, "wer": 17.6852}}}, "radmmm-normlogf0": {"cer": 5.300471428571429, "wer": 13.819414285714286, "accent_specific_stats": {"de_DE": {"cer": 6.4432, "wer": 14.4625}, "hi_HI": {"cer": 2.9796, "wer": 12.4095}, "fr_FR": {"cer": 7.9651, "wer": 17.8686}, "en_US": {"cer": 5.1685, "wer": 12.7877}, "es_ES": {"cer": 3.4602, "wer": 9.9265}, "es_MX": {"cer": 2.2101, "wer": 5.5649}, "pt_BR": {"cer": 8.8766, "wer": 23.7162}}}, "radmmm-normlogf0-vicreg-aug": {"cer": 41.658585714285714, "wer": 51.95878571428572, "accent_specific_stats": {"de_DE": {"cer": 141.7763, "wer": 153.4591}, "hi_HI": {"cer": 55.6832, "wer": 67.9878}, "fr_FR": {"cer": 14.1207, "wer": 25.229}, "en_US": {"cer": 37.4127, "wer": 43.4978}, "es_ES": {"cer": 25.6716, "wer": 35.4651}, "es_MX": {"cer": 4.2608, "wer": 11.0535}, "pt_BR": {"cer": 12.6848, "wer": 27.0192}}}, "radmmm-normlogf0-vicreg-crossreg-low-weight": {"cer": 9.552971428571428, "wer": 20.085671428571427, "accent_specific_stats": {"de_DE": {"cer": 10.7476, "wer": 19.8916}, "hi_HI": {"cer": 4.1573, "wer": 13.6788}, "fr_FR": {"cer": 13.9818, "wer": 25.4167}, "en_US": {"cer": 6.8654, "wer": 13.9757}, "es_ES": {"cer": 4.6197, "wer": 11.3861}, "es_MX": {"cer": 5.6592, "wer": 13.7288}, "pt_BR": {"cer": 20.8398, "wer": 42.522}}}}

==> data/radmmmablation/speaker_sim_collated_model_stats.txt <==
{'model': 'radmmm-normlogf0-vicreg-aug', 'accent_sim_mean': 0.16745823596914175, 'accent_sim_ci': 0.011660480470456687, 'spk_sim_mean': 0.24888852145924742, 'spk_sim_ci': 0.017972728320940774}
{'model': 'radmmm-baseline', 'accent_sim_mean': 0.22615192221516434, 'accent_sim_ci': 0.015570776867575992, 'spk_sim_mean': 0.343844801585822, 'spk_sim_ci': 0.01382236553198285}
{'model': 'radmmm-normlogf0-vicreg-crossreg', 'accent_sim_mean': 0.2135424821364549, 'accent_sim_ci': 0.013085215823505721, 'spk_sim_mean': 0.4188226255510623, 'spk_sim_ci': 0.014889280668227744}
{'model': 'radmmm-vicreg-crossreg-adv', 'accent_sim_mean': 0.20172453412517263, 'accent_sim_ci': 0.013648519573161719, 'spk_sim_mean': 0.41632870296459823, 'spk_sim_ci': 0.015774984308797778}
{'model': 'radmmm-normlogf0-vicreg-crossreg-aug', 'accent_sim_mean': 0.3276337180768938, 'accent_sim_ci': 0.015089152690529233, 'spk_sim_mean': 0.2174889699912802, 'spk_sim_ci': 0.013104812142606581}
{'model': 'radmmm-normlogf0', 'accent_sim_mean': 0.21266852646921983, 'accent_sim_ci': 0.015022072908710006, 'spk_sim_mean': 0.39464131320516266, 'spk_sim_ci': 0.01434623701930147}
{'model': 'radmmm-normlogf0-vicreg-crossreg-low-weight', 'accent_sim_mean': 0.1689721207776096, 'accent_sim_ci': 0.012321790009813937, 'spk_sim_mean': 0.32322251257220547, 'spk_sim_ci': 0.015462882754050477}


==> data/radmmmablation/speaker_sim_full_model_stats.txt <==
{'model': 'radmmm-normlogf0-vicreg-aug', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1748121358420273, 'source_spk_sim_ci': 0.030864150207099813, 'source_spk_sim_std': 0.23156573845874073, 'synth_spk_sim_mean': 0.3141616510848204, 'synth_spk_sim_ci': 0.06032459054266356, 'synth_spk_sim_std': 0.23156573845874073, 'source_spk_sim': array([ 0.35861412,  0.20679659,  0.0681124 , -0.06649056,  0.05009542,
        0.35068256,  0.0638283 ,  0.33651224,  0.21213318,  0.13588871,
        0.17332003,  0.37461439,  0.3066971 ,  0.24046552,  0.019895  ,
       -0.05370681,  0.22516946,  0.29880732,  0.16123226,  0.15468849,
        0.16287005,  0.03879692,  0.12685451,  0.335695  ,  0.35209814,
        0.12439818,  0.07434005, -0.06469803,  0.04269891,  0.3701655 ,
        0.29908764,  0.24161734,  0.11967757,  0.00770329,  0.17089199,
        0.29978302,  0.29574686,  0.26455563,  0.09270366, -0.00044091,
        0.17251498,  0.26817194,  0.25936899,  0.27197137,  0.17172764,
        0.1760328 ,  0.06637355,  0.29193398,  0.17233883,  0.15705702,
        0.09574559,  0.06955747,  0.12091073,  0.38208938,  0.20482247,
        0.22737345,  0.07901186,  0.00285121,  0.10833038,  0.21864346]), 'synth_spk_sim': array([-0.01115537,  0.20066994,  0.29973182,  0.78338796,  0.32786033,
        0.35462096,  0.06069482,  0.25748602,  0.21314541,  0.74949497,
        0.34127462,  0.43152606,  0.01934814,  0.1892758 ,  0.1430849 ,
        0.78700006,  0.2520791 ,  0.2943303 ,  0.18845229,  0.22012405,
        0.23203886,  0.78653717,  0.31631017,  0.2907567 , -0.08607671,
        0.2102911 ,  0.12802261,  0.73921263,  0.32412311,  0.31575269,
        0.01193904,  0.25672776,  0.25417441,  0.79254586,  0.30046549,
        0.38589039, -0.0655698 ,  0.18515946,  0.23107453,  0.80515444,
        0.27229932,  0.20469768,  0.06962817,  0.23237634,  0.3635124 ,
        0.71454793,  0.28961167,  0.38459763,  0.03992165,  0.2364094 ,
        0.2413149 ,  0.81567103,  0.29257742,  0.46484894,  0.11691864,
        0.15912169,  0.11692187,  0.68149894,  0.26402485,  0.37223652])}, 'pt_BR': {'source_spk_sim_mean': 0.16965474237998326, 'source_spk_sim_ci': 0.02264336314183145, 'source_spk_sim_std': 0.16685778816689337, 'synth_spk_sim_mean': 0.35053503967355937, 'synth_spk_sim_ci': 0.04346769006942615, 'synth_spk_sim_std': 0.16685778816689337, 'source_spk_sim': array([ 0.11538778,  0.11463764,  0.21163347,  0.0974896 ,  0.27101263,
        0.19869149,  0.14257082,  0.16422944,  0.23057911,  0.3084375 ,
        0.31928498,  0.23044781, -0.02202641,  0.02938693,  0.17430474,
        0.08946374,  0.21741849,  0.15570587, -0.08007295,  0.09686194,
        0.18010235,  0.17622206,  0.17880839,  0.18945563,  0.14358607,
        0.04778893,  0.29101291,  0.127977  ,  0.28502277,  0.23354842,
        0.21531908,  0.0925577 ,  0.21400365,  0.18686466,  0.26555347,
        0.18337661,  0.17999658,  0.06266534,  0.18771099,  0.25343695,
        0.27600554,  0.30033845,  0.01970067,  0.09114261,  0.22313109,
        0.16795208,  0.27046952,  0.17566659,  0.1659154 ,  0.11808279,
        0.18522252,  0.19775808,  0.32694983,  0.23330709,  0.00928258,
        0.02714551,  0.14517076,  0.09934638,  0.15737176,  0.22887111]), 'synth_spk_sim': array([ 0.4393914 ,  0.01283657,  0.42212647,  0.34792647,  0.55269152,
        0.49981809,  0.34843311,  0.0814729 ,  0.33361262,  0.18869098,
        0.55370188,  0.39755929,  0.38728243,  0.05991945,  0.29904664,
        0.23692062,  0.53900415,  0.43780965,  0.53132457,  0.07239757,
        0.35241553,  0.24437362,  0.48090062,  0.47793195,  0.40872213,
        0.07947782,  0.36665246,  0.27363142,  0.5879457 ,  0.46119106,
        0.43155134, -0.00600056,  0.41755641,  0.26737341,  0.58990836,
        0.44000223,  0.38554737,  0.03324759,  0.40377247,  0.29676417,
        0.58034205,  0.47915107,  0.47041553,  0.09657279,  0.46620387,
        0.31978759,  0.52235246,  0.41062629,  0.36663291,  0.05651656,
        0.34749311,  0.15276355,  0.57523841,  0.47757366,  0.39906037,
        0.02925604,  0.34858942,  0.19948275,  0.56378841,  0.43532407])}, 'de_DE': {'source_spk_sim_mean': 0.06905485536647878, 'source_spk_sim_ci': 0.018885367198571052, 'source_spk_sim_std': 0.10667726321333876, 'synth_spk_sim_mean': 0.07299792739892534, 'synth_spk_sim_ci': 0.027790217440578805, 'synth_spk_sim_std': 0.10667726321333876, 'source_spk_sim': array([ 1.63622051e-01,  8.57327133e-02, -4.01204973e-02,  7.65275583e-02,
        1.18320860e-01,  1.17126241e-01, -3.08436211e-02,  3.48433591e-02,
       -1.64857637e-02,  7.15015680e-02,  1.19967058e-01,  8.77439678e-02,
        3.01504023e-02,  8.82381722e-02,  3.87480073e-02, -2.44519953e-03,
        7.94354603e-02,  2.62232363e-01,  1.11964107e-01,  4.60677557e-02,
        8.69984552e-02, -5.14008552e-02,  2.23995864e-01,  7.02147782e-02,
        1.55460224e-01,  9.52401757e-02, -2.09105667e-03,  1.39561772e-01,
        4.23576087e-02,  1.46627694e-01,  1.10199429e-01,  8.85980353e-02,
        1.04441486e-01,  1.01376943e-01, -4.31364924e-02, -1.30115142e-02,
        1.44010663e-01,  1.52663484e-01, -2.10006856e-05,  5.30459099e-02,
        4.87094671e-02, -1.46685094e-01,  1.03215061e-01,  1.01519138e-01,
        9.60074514e-02,  1.22337900e-01,  6.35214373e-02,  4.49502654e-02,
        2.75969435e-03,  1.44155949e-01,  1.48787841e-01,  6.53605685e-02,
       -2.13570753e-03,  1.75922252e-02,  6.32652361e-03,  1.98086593e-02,
        1.69073716e-01,  1.34357244e-01, -3.81858721e-02, -5.64331375e-03]), 'synth_spk_sim': array([-0.00174054,  0.26902226,  0.02478036,  0.05357798,  0.03461928,
        0.27813926, -0.02833022,  0.05100068,  0.07598904,  0.05448759,
       -0.00199994,  0.25574094, -0.03596133,  0.06731252,  0.04642726,
        0.09868252,  0.11869397, -0.01481254,  0.3658483 , -0.11472698,
        0.06484653,  0.08884823, -0.05672054,  0.02202847,  0.03713295,
        0.35207745, -0.06191404,  0.03049263,  0.01892225,  0.08668514,
        0.03378537,  0.34091994, -0.00391415,  0.02128184,  0.06316029,
        0.09057587,  0.02761533, -0.00072462,  0.31462294,  0.04313257,
        0.00228893,  0.06990559,  0.06744799,  0.00797287,  0.23521036,
        0.10396518,  0.05444482,  0.03078311,  0.04408758,  0.11719607,
        0.00617657,  0.23672555,  0.01074806,  0.00528873, -0.01837345,
        0.05865604,  0.04066726,  0.22114477, -0.00840434, -0.01566092])}, 'en_US': {'source_spk_sim_mean': 0.1378025345276304, 'source_spk_sim_ci': 0.029051395141325494, 'source_spk_sim_std': 0.1364777420614976, 'synth_spk_sim_mean': 0.2402090831970175, 'synth_spk_sim_ci': 0.03555346297273595, 'synth_spk_sim_std': 0.1364777420614976, 'source_spk_sim': array([ 3.59346747e-01,  1.32919535e-01,  1.00617386e-01,  8.28827024e-02,
        9.43898112e-02,  1.37693077e-01,  2.63124377e-01,  9.49873328e-02,
        4.99055609e-02, -1.70886125e-02,  1.55408487e-01,  2.79051095e-01,
        3.57226908e-01,  1.53365195e-01,  6.36083782e-02,  2.31586695e-02,
        1.88649982e-01,  2.76922405e-01,  4.28354174e-01,  1.97164699e-01,
        1.14659518e-01, -8.46575275e-02,  8.25745836e-02,  5.70589639e-02,
        2.04312205e-01,  1.94296330e-01,  1.49984211e-01, -5.95407523e-02,
        1.65933415e-01,  1.75707683e-01,  4.22012836e-01,  2.18447983e-01,
       -5.97217539e-03,  8.53598714e-02,  9.25634131e-02,  1.86595976e-01,
        2.89819598e-01,  1.04904979e-01,  5.20506166e-02,  3.98105971e-04,
        1.31923661e-01,  8.99549946e-02,  2.71316588e-01,  3.69383693e-02,
        6.46210834e-02,  5.57020307e-02,  3.02445106e-02,  5.53488992e-02,
        2.96354532e-01,  1.23044208e-01,  7.93456361e-02,  6.27631992e-02,
        1.20527446e-01,  2.09179789e-01,  3.45726013e-01,  1.22958601e-01,
        1.36223704e-01,  3.29673886e-02,  1.57763362e-02,  1.19037338e-01]), 'synth_spk_sim': array([ 0.40236706,  0.21098113, -0.00790358,  0.11396552,  0.22116502,
        0.44948292,  0.36756143,  0.16404143,  0.10086009,  0.09864197,
        0.20400901,  0.38976133,  0.37341297,  0.18052883,  0.05433059,
        0.27636302,  0.21843459,  0.49175975,  0.21199015,  0.18485679,
        0.06556129,  0.15131463,  0.24078517,  0.47250649,  0.30944124,
        0.23034064,  0.06065939,  0.10509624,  0.31099719,  0.44707289,
        0.35520539,  0.25092149,  0.05888879,  0.06608511,  0.20504892,
        0.49208564,  0.31371865,  0.23001334, -0.03904768,  0.15322319,
        0.22980478,  0.44879237,  0.35995311,  0.22462976,  0.16562271,
        0.20139469,  0.17391032,  0.47535634,  0.33345151,  0.23939571,
        0.07076198,  0.24140367,  0.23060814,  0.45496729,  0.31832424,
        0.2067401 , -0.04472695,  0.22220047,  0.24990958,  0.4235172 ])}, 'hi_HI': {'source_spk_sim_mean': 0.12819574340634668, 'source_spk_sim_ci': 0.019701891775610898, 'source_spk_sim_std': 0.1787466296979002, 'synth_spk_sim_mean': 0.15854783341443787, 'synth_spk_sim_ci': 0.04656482137286543, 'synth_spk_sim_std': 0.1787466296979002, 'source_spk_sim': array([ 0.04529741,  0.04545783, -0.00979388,  0.09767077,  0.07902215,
        0.06657681,  0.08231309,  0.02951303,  0.03276383,  0.12452564,
        0.07544456,  0.16239199,  0.07658529,  0.08962821,  0.08717992,
        0.09901156,  0.1728632 ,  0.27545726,  0.14940666,  0.15212382,
        0.07375918,  0.12546657,  0.16599274,  0.30380762,  0.09977647,
        0.15930927, -0.00346247,  0.12204491,  0.10865822,  0.36263311,
        0.19108501,  0.02827008,  0.06765089,  0.15427902,  0.16992426,
        0.21322814,  0.0892781 ,  0.12029923,  0.155719  ,  0.23847832,
        0.13702936,  0.23237109,  0.16933005,  0.07399348,  0.08028007,
        0.16178674,  0.1951396 ,  0.19700561,  0.1120741 ,  0.09307068,
        0.06925334,  0.19735952,  0.03769908,  0.09963888,  0.09691175,
        0.08747042,  0.07431751,  0.17222935,  0.21288338,  0.31226379]), 'synth_spk_sim': array([ 0.51680267, -0.02819284, -0.00820731,  0.145539  ,  0.18303269,
        0.07604324,  0.4564769 , -0.05555934, -0.00452231,  0.069784  ,
        0.18077955,  0.14279209,  0.44001877,  0.01595339, -0.03510635,
        0.22693312,  0.20607808,  0.23137186,  0.5417577 ,  0.03720683,
       -0.03328076,  0.20047261,  0.19930825,  0.13878129,  0.53573155,
        0.06418305, -0.05710725,  0.17021357,  0.16495529,  0.1982144 ,
        0.51290196, -0.07544713, -0.0316364 ,  0.14356169,  0.12704141,
        0.18088247,  0.50304335, -0.04814959,  0.01982881,  0.24809963,
        0.12125926,  0.07862829,  0.51005739, -0.06612231, -0.01990193,
        0.22323258,  0.17387405,  0.21837035,  0.51279747,  0.01737455,
        0.00593491,  0.21310641,  0.19322942,  0.05181466,  0.4679735 ,
       -0.00747574, -0.05540141,  0.18430711,  0.03562133,  0.15361014])}, 'fr_FR': {'source_spk_sim_mean': 0.2481912306199471, 'source_spk_sim_ci': 0.029231766511779108, 'source_spk_sim_std': 0.14074395003549287, 'synth_spk_sim_mean': 0.30618052097658316, 'synth_spk_sim_ci': 0.036664841758363015, 'synth_spk_sim_std': 0.14074395003549287, 'source_spk_sim': array([0.10268346, 0.14467071, 0.10436132, 0.10694424, 0.29930738,
       0.29090586, 0.18233444, 0.25735366, 0.15037882, 0.2161852 ,
       0.53959501, 0.39768618, 0.10299691, 0.29590866, 0.08982453,
       0.2558583 , 0.3746165 , 0.42551136, 0.16380768, 0.21204486,
       0.19398473, 0.2252406 , 0.35320348, 0.34087035, 0.07551494,
       0.19028994, 0.27222806, 0.1293233 , 0.50028485, 0.36914992,
       0.09947906, 0.28455308, 0.23530978, 0.29713884, 0.32768548,
       0.22538744, 0.10591881, 0.29409632, 0.16726816, 0.12064175,
       0.37759385, 0.30881521, 0.20730774, 0.27516097, 0.11493527,
       0.19903667, 0.42107001, 0.18680924, 0.1648092 , 0.25601783,
       0.22969191, 0.22592759, 0.40364024, 0.38798633, 0.10027371,
       0.30085567, 0.10886014, 0.33393037, 0.44802171, 0.3201862 ]), 'synth_spk_sim': array([0.20597735, 0.0759311 , 0.24247882, 0.41982183, 0.54879767,
       0.39282179, 0.37412786, 0.07153524, 0.26017413, 0.44747674,
       0.54650921, 0.3964422 , 0.27695158, 0.12990397, 0.28408796,
       0.40621281, 0.51631951, 0.38399896, 0.34435931, 0.102741  ,
       0.23205152, 0.32512254, 0.52785581, 0.39350298, 0.08583308,
       0.09126124, 0.20161158, 0.36413968, 0.3177605 , 0.27232277,
       0.34264663, 0.04585141, 0.22133295, 0.34838966, 0.48752201,
       0.46167108, 0.23351894, 0.1164788 , 0.23964733, 0.36003339,
       0.56663674, 0.40607834, 0.33849174, 0.05202452, 0.10338435,
       0.4144941 , 0.46280473, 0.39512902, 0.34202608, 0.0989514 ,
       0.21008432, 0.34261698, 0.4796198 , 0.39065591, 0.25392067,
       0.06149141, 0.26567715, 0.3079119 , 0.42814475, 0.3554644 ])}, 'es_MX': {'source_spk_sim_mean': 0.2444964096415788, 'source_spk_sim_ci': 0.03775363039356515, 'source_spk_sim_std': 0.1495220345460659, 'synth_spk_sim_mean': 0.2995875944693883, 'synth_spk_sim_ci': 0.038951597810332104, 'synth_spk_sim_std': 0.1495220345460659, 'source_spk_sim': array([ 0.07316667,  0.3095282 ,  0.59136695,  0.11245927,  0.3658855 ,
        0.41476923,  0.12170158,  0.33994105,  0.31961229,  0.16080174,
        0.36498275,  0.15336195,  0.05352744,  0.20256057,  0.43501511,
        0.11005343,  0.39095372,  0.31327647,  0.12684372,  0.14007154,
        0.31414801,  0.04672604,  0.24281795,  0.11942335,  0.0604871 ,
        0.19717878,  0.35735902,  0.07367875,  0.30175009,  0.27480179,
        0.15041582,  0.24310824,  0.3811484 ,  0.15639646,  0.51401931,
        0.32609251,  0.04801716,  0.31425497,  0.49946848,  0.1161918 ,
        0.38393599,  0.2878347 ,  0.10869613,  0.14368959,  0.28965729,
        0.11609381,  0.25626248,  0.21081509,  0.02699111,  0.21831733,
        0.58547533,  0.06811341,  0.37416783,  0.4161368 , -0.00693332,
        0.36663967,  0.3996698 ,  0.09663054,  0.35717106,  0.1330567 ]), 'synth_spk_sim': array([0.23924634, 0.12210452, 0.20008145, 0.55981761, 0.4479875 ,
       0.46335748, 0.2822237 , 0.10851188, 0.05084388, 0.54848737,
       0.32163358, 0.34989089, 0.26981318, 0.19740364, 0.21159919,
       0.56779534, 0.38271514, 0.32875416, 0.2758114 , 0.16937919,
       0.28480843, 0.4228352 , 0.41595796, 0.3775481 , 0.15502641,
       0.10438972, 0.21987997, 0.53222132, 0.41401878, 0.37414801,
       0.3227835 , 0.12857524, 0.13848773, 0.52395904, 0.36295551,
       0.42115951, 0.28915671, 0.06277192, 0.26468822, 0.61031932,
       0.30570301, 0.33593345, 0.37995315, 0.11671295, 0.19258489,
       0.38959572, 0.25133291, 0.27430794, 0.29516503, 0.10176267,
       0.17234467, 0.61008936, 0.42172319, 0.3555969 , 0.03694627,
       0.0325135 , 0.1196878 , 0.48031962, 0.35610777, 0.2237269 ])}}}
{'model': 'radmmm-baseline', 'accent_stats': {'hi_HI': {'source_spk_sim_mean': 0.3372365253667037, 'source_spk_sim_ci': 0.04773783046405818, 'source_spk_sim_std': 0.08552983790977353, 'synth_spk_sim_mean': 0.3379830795029799, 'synth_spk_sim_ci': 0.022281156467396736, 'synth_spk_sim_std': 0.08552983790977353, 'source_spk_sim': array([ 0.11487328,  0.48872831,  0.05164241,  0.34894314,  0.22994372,
        0.35948589,  0.07260218,  0.58161139,  0.0301175 ,  0.37402204,
        0.32684258,  0.41018927,  0.11131392,  0.60847455,  0.16641918,
        0.48760489,  0.37166521,  0.44695488,  0.14930007,  0.66661161,
        0.18223032,  0.49604422,  0.37147182,  0.38685486, -0.02870451,
        0.60177547,  0.15168387,  0.47859704,  0.45703265,  0.55960703,
        0.12419253,  0.65195233,  0.07961101,  0.49975145,  0.22722957,
        0.34626696,  0.06701811,  0.54083502,  0.13470076,  0.46517023,
        0.39933461,  0.42723119,  0.05562581,  0.51284665,  0.18976359,
        0.52287316,  0.37329313,  0.46750069,  0.16054648,  0.61396366,
        0.20871989,  0.50060904,  0.36401543,  0.46675041,  0.02163819,
        0.42212516,  0.24892214,  0.42763728,  0.31931016,  0.34081808]), 'synth_spk_sim': array([0.49311319, 0.33162281, 0.29605302, 0.36565062, 0.35671186,
       0.32149658, 0.44953337, 0.24324496, 0.20096767, 0.42288902,
       0.19040784, 0.2543214 , 0.47574809, 0.26814529, 0.21017091,
       0.46659514, 0.31675717, 0.33063555, 0.43556383, 0.33412167,
       0.24244267, 0.4621079 , 0.32738107, 0.28309056, 0.4854224 ,
       0.28698391, 0.25062287, 0.47329584, 0.30656606, 0.25327677,
       0.42810631, 0.36182374, 0.25402799, 0.38331437, 0.31149375,
       0.31787848, 0.45054808, 0.31061515, 0.33599088, 0.44958094,
       0.31103894, 0.32796076, 0.45250529, 0.3054437 , 0.23708621,
       0.45902982, 0.30674469, 0.28179324, 0.38662297, 0.28233632,
       0.17401451, 0.43160754, 0.35589698, 0.31171036, 0.42140564,
       0.29830539, 0.18141383, 0.42945325, 0.34931087, 0.23698469])}, 'fr_FR': {'source_spk_sim_mean': 0.31713037298371394, 'source_spk_sim_ci': 0.037384811698970656, 'source_spk_sim_std': 0.13162155855425745, 'synth_spk_sim_mean': 0.3345208259920279, 'synth_spk_sim_ci': 0.034288391189560674, 'synth_spk_sim_std': 0.13162155855425745, 'source_spk_sim': array([0.31130207, 0.02265902, 0.16094051, 0.1914957 , 0.41610575,
       0.34503663, 0.33204633, 0.09194543, 0.30404836, 0.26192099,
       0.67262512, 0.50151885, 0.29389825, 0.21641466, 0.24441195,
       0.40204602, 0.52451134, 0.58965302, 0.27848837, 0.0919559 ,
       0.24574135, 0.35313275, 0.5195629 , 0.49741215, 0.09071651,
       0.1344277 , 0.2560046 , 0.20300759, 0.43698329, 0.48663014,
       0.22233021, 0.24815552, 0.2923294 , 0.36854818, 0.45666328,
       0.51495224, 0.17276832, 0.20447494, 0.23973668, 0.35624602,
       0.52272999, 0.47791192, 0.34231219, 0.16453892, 0.30272749,
       0.28565744, 0.40965116, 0.42150474, 0.24602738, 0.06652967,
       0.14712393, 0.26965654, 0.4958055 , 0.48711008, 0.25206226,
       0.13401596, 0.27256411, 0.32675079, 0.50957137, 0.34072289]), 'synth_spk_sim': array([0.58592886, 0.33391252, 0.35541868, 0.202894  , 0.45589831,
       0.23769987, 0.57660961, 0.33238056, 0.29825735, 0.21163155,
       0.38866007, 0.27298197, 0.57669783, 0.36753294, 0.29766414,
       0.19781803, 0.42112252, 0.26014698, 0.54127562, 0.4180041 ,
       0.26293352, 0.13969027, 0.36959741, 0.2377758 , 0.35909861,
       0.32196277, 0.32196811, 0.17278372, 0.43560079, 0.16679698,
       0.60596484, 0.34118384, 0.33166796, 0.13546911, 0.38336724,
       0.14659116, 0.57175028, 0.34327856, 0.29971144, 0.19500059,
       0.5057658 , 0.19521527, 0.42013514, 0.24395554, 0.18730824,
       0.15046638, 0.45731783, 0.27713278, 0.5660612 , 0.37943536,
       0.28645641, 0.13896707, 0.40910128, 0.17725807, 0.62748009,
       0.30844554, 0.31185547, 0.26496965, 0.40023288, 0.28896108])}, 'es_MX': {'source_spk_sim_mean': 0.2589785935667654, 'source_spk_sim_ci': 0.04096198233140319, 'source_spk_sim_std': 0.11432738739217436, 'synth_spk_sim_mean': 0.33031187281012536, 'synth_spk_sim_ci': 0.02978313146905463, 'synth_spk_sim_std': 0.11432738739217436, 'source_spk_sim': array([ 0.31959879,  0.48361892,  0.52775413,  0.08622439,  0.42844027,
        0.38626292,  0.16985127,  0.36503041,  0.41131362,  0.07370093,
        0.51639342,  0.16171238,  0.25358424,  0.4195787 ,  0.44569024,
        0.15695538,  0.54457873,  0.30346796,  0.17918433,  0.02835502,
        0.15792072,  0.05224874,  0.25786158, -0.01435562,  0.01970932,
        0.09989281,  0.3577832 , -0.03592908,  0.29044527,  0.15669896,
        0.31005067,  0.38506827,  0.40785608,  0.10023344,  0.53045863,
        0.30225822,  0.1720892 ,  0.39314815,  0.44275826,  0.13420765,
        0.44536877,  0.36081359,  0.19118091,  0.1949238 ,  0.33026049,
        0.03381564,  0.31990632,  0.09087927,  0.2081307 ,  0.2703549 ,
        0.41804093,  0.0316062 ,  0.39102286,  0.27666655,  0.13069205,
        0.14388382,  0.39075318,  0.02882083,  0.39433727,  0.10555699]), 'synth_spk_sim': array([0.27900514, 0.26020715, 0.37464288, 0.58401531, 0.33491868,
       0.38386804, 0.33355296, 0.19285212, 0.33533153, 0.5194878 ,
       0.19491188, 0.33023924, 0.36555085, 0.22664768, 0.30694368,
       0.63155228, 0.30055517, 0.34220695, 0.21949235, 0.23280244,
       0.31749812, 0.36781102, 0.33003247, 0.35022426, 0.47517517,
       0.19169722, 0.29718706, 0.50824571, 0.25572461, 0.20567967,
       0.26024041, 0.17850095, 0.35234603, 0.47332615, 0.32558104,
       0.44312871, 0.38187566, 0.18121624, 0.28782648, 0.58760822,
       0.16529758, 0.31687188, 0.23842323, 0.21694238, 0.30198938,
       0.42340282, 0.23401554, 0.2775597 , 0.408941  , 0.26007929,
       0.34721056, 0.61368763, 0.25542212, 0.36762291, 0.33066165,
       0.19276753, 0.3910386 , 0.52331841, 0.25714308, 0.17660777])}, 'pt_BR': {'source_spk_sim_mean': 0.1873991286382079, 'source_spk_sim_ci': 0.023247821013688434, 'source_spk_sim_std': 0.1394845456967145, 'synth_spk_sim_mean': 0.4818776912987232, 'synth_spk_sim_ci': 0.0363367575971649, 'synth_spk_sim_std': 0.1394845456967145, 'source_spk_sim': array([ 0.03405735,  0.23770957,  0.27451792,  0.25898227,  0.34125522,
        0.26688176,  0.06169416,  0.30123672,  0.2639572 ,  0.26714337,
        0.24818353,  0.16855961, -0.05838522,  0.2323287 ,  0.13349196,
        0.21004862,  0.20127967,  0.2000223 , -0.04562156,  0.2248549 ,
        0.19243926,  0.12317786,  0.14042471,  0.21105509,  0.02355027,
        0.14707166,  0.20588374,  0.16948138,  0.24619818,  0.29527894,
        0.10634895,  0.21732438,  0.2083108 ,  0.2002288 ,  0.21474269,
        0.2870329 ,  0.11722555,  0.2487848 ,  0.2189085 ,  0.22822316,
        0.25577182,  0.34122533, -0.01927305,  0.16414776,  0.19470143,
        0.17707206,  0.16488633,  0.26142097,  0.0948022 ,  0.24375185,
        0.19153091,  0.23232098,  0.27079165,  0.26486525, -0.03913965,
        0.15999518,  0.15215454,  0.13889456,  0.16559245,  0.20454553]), 'synth_spk_sim': array([0.72821683, 0.36820182, 0.40442464, 0.50869447, 0.63604492,
       0.33903939, 0.70483029, 0.28987139, 0.45602748, 0.50301087,
       0.58956242, 0.34992337, 0.68875903, 0.24968459, 0.49594152,
       0.38864297, 0.53820264, 0.30954337, 0.7103532 , 0.31138128,
       0.35500216, 0.44524398, 0.54530996, 0.35044473, 0.72580183,
       0.26255548, 0.48969537, 0.56682646, 0.57897776, 0.40631992,
       0.76198196, 0.29599994, 0.43091086, 0.52872676, 0.61559409,
       0.45981523, 0.6729033 , 0.2898424 , 0.40176144, 0.48998144,
       0.59215474, 0.38328737, 0.70101428, 0.35086113, 0.40898159,
       0.50695646, 0.55631196, 0.36402443, 0.67604744, 0.29868734,
       0.36364043, 0.49240065, 0.63293421, 0.41471204, 0.70645559,
       0.31795993, 0.44003671, 0.49347457, 0.57740241, 0.39126661])}, 'de_DE': {'source_spk_sim_mean': 0.1590955424743394, 'source_spk_sim_ci': 0.02234329750907979, 'source_spk_sim_std': 0.06010232730214801, 'synth_spk_sim_mean': 0.3960271199544271, 'synth_spk_sim_ci': 0.015657101561288304, 'synth_spk_sim_std': 0.06010232730214801, 'source_spk_sim': array([ 0.04493595,  0.09322664,  0.20112672,  0.1269798 ,  0.05751586,
        0.13150798,  0.25541037,  0.15507263,  0.13377699,  0.08701284,
        0.0608445 ,  0.12278751,  0.25444582,  0.30443144,  0.18866085,
        0.21849075,  0.08158813, -0.00383792,  0.16843453,  0.33666894,
        0.21283305,  0.25539643,  0.1950653 ,  0.1805352 ,  0.02841727,
        0.09840839,  0.22744793,  0.14546892,  0.20670842,  0.12577337,
        0.08549425,  0.14019448,  0.35113296,  0.18305351,  0.18701673,
        0.26676008,  0.16887657,  0.05550403,  0.14452018,  0.21730246,
        0.082881  ,  0.15815504,  0.09096322,  0.13133951,  0.13576119,
        0.21592017,  0.3295314 ,  0.17861542,  0.19929045,  0.15968327,
        0.04052031,  0.16587287,  0.29296672,  0.10032549,  0.15994406,
        0.02396679, -0.03257227,  0.08577131,  0.32748982,  0.20431693]), 'synth_spk_sim': array([0.47956896, 0.38923487, 0.31072661, 0.26654315, 0.44607475,
       0.37560034, 0.47220477, 0.40808001, 0.38581055, 0.41608879,
       0.43152004, 0.35886458, 0.54321408, 0.46102655, 0.38764843,
       0.36789876, 0.3662346 , 0.36223036, 0.44891834, 0.33441395,
       0.44363898, 0.30589408, 0.33095279, 0.44214672, 0.51049888,
       0.45762038, 0.43729985, 0.37152416, 0.41249585, 0.4251951 ,
       0.4327957 , 0.26946968, 0.44555786, 0.46145093, 0.39544415,
       0.36340594, 0.36992139, 0.34973699, 0.36413193, 0.45187491,
       0.42231193, 0.36287516, 0.43655717, 0.42875177, 0.36255449,
       0.32036269, 0.44481036, 0.39377117, 0.28152657, 0.3774763 ,
       0.44623947, 0.23032594, 0.40769777, 0.40516165, 0.36051193,
       0.42277536, 0.41859591, 0.32250264, 0.45661238, 0.40724775])}, 'en_US': {'source_spk_sim_mean': 0.15040603409094425, 'source_spk_sim_ci': 0.05051060637221084, 'source_spk_sim_std': 0.15305768649620105, 'synth_spk_sim_mean': 0.23131419640073242, 'synth_spk_sim_ci': 0.03987266133904265, 'synth_spk_sim_std': 0.15305768649620105, 'source_spk_sim': array([ 0.10718682,  0.16500635, -0.25980911,  0.37251136,  0.38709167,
        0.1190501 , -0.01627737,  0.18996586, -0.19359078,  0.38528922,
        0.33754691,  0.15662847,  0.12581611,  0.14608847, -0.07942428,
        0.40995407,  0.4709447 ,  0.10941957,  0.02537911,  0.19266152,
       -0.14977053,  0.27367374,  0.3150658 ,  0.0224136 , -0.04174161,
        0.23275939, -0.19798869,  0.44439468,  0.30895543,  0.14793782,
        0.07479649,  0.11034606, -0.165526  ,  0.42621168,  0.25844476,
        0.0493194 ,  0.05240955,  0.1450711 , -0.09498677,  0.36695486,
        0.31318703,  0.07868128, -0.00140726,  0.08464564, -0.19295064,
        0.43992445,  0.28995743,  0.12529989,  0.00374903,  0.16688749,
       -0.08524795,  0.51194608,  0.41793752,  0.13440159,  0.11805828,
        0.15145212, -0.10952652,  0.39246616,  0.38766131,  0.06705955]), 'synth_spk_sim': array([ 0.39214909,  0.15542234,  0.5055486 ,  0.09737649,  0.02363962,
        0.33738127,  0.31683922,  0.18071394,  0.46303225,  0.10269561,
        0.01976549,  0.18402022,  0.32095504,  0.13085535,  0.48165339,
        0.07937091, -0.00754281,  0.19892518,  0.30590886,  0.09649871,
        0.54114228,  0.19507791,  0.04997065,  0.23047401,  0.34833884,
        0.18854511,  0.41891149,  0.12161119,  0.03472943,  0.27508554,
        0.40863922,  0.26209614,  0.42941648,  0.13440509,  0.00907593,
        0.21499503,  0.39043427,  0.14239888,  0.44350314,  0.14048783,
        0.02792016,  0.21159592,  0.42032555,  0.15738262,  0.44652408,
        0.14222449,  0.00099978,  0.24274321,  0.35279095,  0.10677792,
        0.49268579,  0.16674718, -0.01150591,  0.27826744,  0.35243851,
        0.1999456 ,  0.45620316,  0.11722894,  0.06836423,  0.28464493])}, 'es_ES': {'source_spk_sim_mean': 0.17281725838547574, 'source_spk_sim_ci': 0.03290702991210676, 'source_spk_sim_std': 0.15390537855205774, 'synth_spk_sim_mean': 0.29487882514173785, 'synth_spk_sim_ci': 0.040093491400156965, 'synth_spk_sim_std': 0.15390537855205774, 'source_spk_sim': array([ 0.26846924,  0.34502122,  0.14365904,  0.06099981,  0.09312977,
        0.21216029,  0.46736863,  0.43131119,  0.21346444,  0.24214055,
        0.15768813,  0.32826358,  0.11129824,  0.36026096,  0.1642561 ,
        0.02463605,  0.01165991,  0.2085246 ,  0.23680297,  0.44528377,
        0.11692002, -0.02368168,  0.04099439,  0.18090178,  0.23529406,
        0.2879453 , -0.06171451, -0.15242004,  0.00448333,  0.18553646,
        0.31581324,  0.39952487,  0.14197244,  0.06997716,  0.12178463,
        0.27544883,  0.23216847,  0.26402685,  0.0943438 ,  0.01964392,
       -0.00227719,  0.20450155,  0.23632468,  0.33119449,  0.17975852,
        0.06859447,  0.0883911 ,  0.14577468,  0.14729825,  0.26179871,
        0.12799665,  0.10703204,  0.08513755,  0.31555384,  0.16519929,
        0.17901762,  0.1701912 ,  0.1260349 ,  0.08162515,  0.0745262 ]), 'synth_spk_sim': array([0.59194541, 0.17764585, 0.28309226, 0.33908448, 0.2641854 ,
       0.26431143, 0.4475542 , 0.21943252, 0.25920355, 0.27938706,
       0.06905824, 0.12023456, 0.56291479, 0.18772778, 0.19722715,
       0.40676722, 0.31884283, 0.12394356, 0.59650266, 0.21331742,
       0.16614239, 0.42257187, 0.24160337, 0.1583254 , 0.59814608,
       0.187446  , 0.19435197, 0.45381469, 0.28580049, 0.16960508,
       0.55745131, 0.17388725, 0.19732715, 0.44195884, 0.24372324,
       0.13986923, 0.58200347, 0.1899347 , 0.19882211, 0.46187353,
       0.27674916, 0.20209619, 0.6064297 , 0.18304947, 0.23732017,
       0.37677965, 0.11973818, 0.21879567, 0.58457458, 0.14475517,
       0.40182421, 0.40171516, 0.22756843, 0.20961285, 0.51437759,
       0.16703676, 0.26579675, 0.41921157, 0.12454832, 0.02371339])}}}
{'model': 'radmmm-normlogf0-vicreg-crossreg', 'accent_stats': {'pt_BR': {'source_spk_sim_mean': 0.1784135981850947, 'source_spk_sim_ci': 0.01827724799982634, 'source_spk_sim_std': 0.11325589780831241, 'synth_spk_sim_mean': 0.49714799573024115, 'synth_spk_sim_ci': 0.029504000493775585, 'synth_spk_sim_std': 0.11325589780831241, 'source_spk_sim': array([0.06394175, 0.12282453, 0.26875636, 0.14879812, 0.20784996,
       0.17662397, 0.17234826, 0.19110693, 0.28877935, 0.20048867,
       0.30952209, 0.1842289 , 0.02367973, 0.17616323, 0.18905151,
       0.19785742, 0.20985164, 0.22619632, 0.00714615, 0.16156878,
       0.26083827, 0.04776779, 0.14857846, 0.17181717, 0.19430955,
       0.11496019, 0.28844422, 0.12970588, 0.22113918, 0.24008697,
       0.15812995, 0.12829855, 0.31157336, 0.12932532, 0.20450334,
       0.20092165, 0.14307842, 0.16681381, 0.31101492, 0.18118538,
       0.21730271, 0.22743431, 0.02104197, 0.14876182, 0.22858793,
       0.14022994, 0.21124892, 0.11859412, 0.18717286, 0.12305734,
       0.27399394, 0.25456259, 0.26513439, 0.25197017, 0.10005356,
       0.09695299, 0.16638948, 0.1328989 , 0.11339931, 0.14675261]), 'synth_spk_sim': array([0.52606976, 0.33482051, 0.4209691 , 0.64015698, 0.70688903,
       0.46294776, 0.46286961, 0.3705394 , 0.40238371, 0.65514594,
       0.68900371, 0.46013492, 0.41959473, 0.32966241, 0.44095838,
       0.541502  , 0.62656242, 0.31497613, 0.48657477, 0.31687978,
       0.44481078, 0.60804456, 0.61974108, 0.44158658, 0.4950327 ,
       0.32467994, 0.43872026, 0.6843518 , 0.67986041, 0.45320749,
       0.50030178, 0.34969136, 0.44250175, 0.60455531, 0.67686093,
       0.4233847 , 0.49831268, 0.36291149, 0.49256065, 0.58010375,
       0.64892256, 0.45440006, 0.54481739, 0.3560977 , 0.46407434,
       0.64387876, 0.69753271, 0.4459044 , 0.49209511, 0.37461129,
       0.45330232, 0.55903858, 0.6451323 , 0.48068607, 0.51092988,
       0.29837248, 0.41573203, 0.51267207, 0.64177138, 0.45904723])}, 'en_US': {'source_spk_sim_mean': 0.21412007397351165, 'source_spk_sim_ci': 0.0423367900182474, 'source_spk_sim_std': 0.14033885590248849, 'synth_spk_sim_mean': 0.285621859296225, 'synth_spk_sim_ci': 0.03655931173536664, 'synth_spk_sim_std': 0.14033885590248849, 'source_spk_sim': array([ 0.29678151,  0.11277691, -0.09518009,  0.27030027,  0.17848305,
        0.43863934,  0.18488479,  0.12273864, -0.00581061,  0.45559642,
        0.20901531,  0.57301718,  0.26547009,  0.06866356,  0.02530506,
        0.39355725,  0.21903779,  0.54220206,  0.30393139,  0.05100432,
       -0.0955212 ,  0.27854431,  0.16194341,  0.2522766 ,  0.17670967,
        0.12292401,  0.01673949,  0.34484354,  0.23199503,  0.40496492,
        0.25910786,  0.08971319,  0.03003176,  0.41662091,  0.13903151,
        0.44576111,  0.22085406,  0.0714678 , -0.03032091,  0.32221198,
        0.21564673,  0.36846402,  0.24014848,  0.04528178,  0.00653139,
        0.23916097,  0.12107246,  0.36412716,  0.23314629,  0.14389551,
        0.02540185,  0.40182808,  0.15952846,  0.5631054 ,  0.31226867,
        0.00508833,  0.01886509,  0.34596509,  0.14076814,  0.42659721]), 'synth_spk_sim': array([ 0.47669658,  0.24113342,  0.49280354,  0.29626775,  0.06342856,
        0.33353895,  0.42699423,  0.26628757,  0.46086106,  0.26207533,
       -0.00456566,  0.2640557 ,  0.41078302,  0.23002395,  0.40333125,
        0.18703285, -0.02094245,  0.36278507,  0.31961626,  0.22903934,
        0.42404276,  0.21199778,  0.04508536,  0.32238629,  0.38786709,
        0.23349103,  0.52172542,  0.24192779,  0.08549835,  0.33740598,
        0.40906051,  0.26705426,  0.47853613,  0.21366985,  0.05296391,
        0.30558616,  0.41226822,  0.17161463,  0.43822747,  0.25779271,
        0.06026563,  0.36496717,  0.46588549,  0.27187321,  0.47643319,
        0.20843352,  0.05283969,  0.31363481,  0.36765307,  0.21973957,
        0.46114537,  0.22642376,  0.0118502 ,  0.31796151,  0.42924759,
        0.24559914,  0.42659405,  0.28147909,  0.06657567,  0.34926182])}, 'de_DE': {'source_spk_sim_mean': 0.25153044164180755, 'source_spk_sim_ci': 0.04930944346780659, 'source_spk_sim_std': 0.11073916117749116, 'synth_spk_sim_mean': 0.35288023898998894, 'synth_spk_sim_ci': 0.028848371954905767, 'synth_spk_sim_std': 0.11073916117749116, 'source_spk_sim': array([0.10344417, 0.10046007, 0.26277304, 0.20300426, 0.14952099,
       0.16987072, 0.65109205, 0.10551915, 0.16485058, 0.35755089,
       0.10268704, 0.1009687 , 0.67622507, 0.62978739, 0.12539639,
       0.24963425, 0.23202355, 0.07300466, 0.10690683, 0.6140281 ,
       0.14807136, 0.18696597, 0.27523318, 0.13193356, 0.15299146,
       0.11846166, 0.63251203, 0.15782624, 0.27478957, 0.2995216 ,
       0.14013787, 0.08851343, 0.63343614, 0.11378846, 0.21345602,
       0.32205516, 0.31495142, 0.12169366, 0.0512671 , 0.60848641,
       0.15566634, 0.15478796, 0.24281332, 0.20274921, 0.14388083,
       0.29568738, 0.64441341, 0.12174772, 0.2443046 , 0.32305264,
       0.14185677, 0.09669834, 0.72412962, 0.19080536, 0.18387124,
       0.14525156, 0.04702257, 0.07760163, 0.62012774, 0.17051809]), 'synth_spk_sim': array([0.25015217, 0.39031839, 0.49856186, 0.23143525, 0.24893872,
       0.39149335, 0.22040056, 0.56277162, 0.41801533, 0.17655951,
       0.2471965 , 0.41286933, 0.32966149, 0.28004426, 0.56666625,
       0.45316401, 0.3090423 , 0.18853088, 0.35138208, 0.26536208,
       0.39135596, 0.39316803, 0.29914954, 0.48719689, 0.24581496,
       0.46358976, 0.26028451, 0.53193021, 0.45855197, 0.21663167,
       0.26000887, 0.45129123, 0.31230143, 0.5401358 , 0.45078307,
       0.43878698, 0.22581048, 0.24116673, 0.47232386, 0.30852327,
       0.42622575, 0.45272729, 0.25827986, 0.29346246, 0.45608184,
       0.24061851, 0.26986089, 0.53159565, 0.41427985, 0.2363224 ,
       0.25218225, 0.42798123, 0.24522997, 0.4795635 , 0.42346492,
       0.25787553, 0.18306331, 0.3303037 , 0.24278899, 0.50953525])}, 'hi_HI': {'source_spk_sim_mean': 0.2467892223969102, 'source_spk_sim_ci': 0.031023082993418397, 'source_spk_sim_std': 0.1068335425282896, 'synth_spk_sim_mean': 0.47456609706083935, 'synth_spk_sim_ci': 0.02783092935999938, 'synth_spk_sim_std': 0.1068335425282896, 'source_spk_sim': array([0.10096882, 0.3116864 , 0.07385381, 0.34491062, 0.14320706,
       0.04400888, 0.12470865, 0.45711097, 0.15611967, 0.31696543,
       0.23596595, 0.08104076, 0.10920656, 0.44330305, 0.1798134 ,
       0.43034345, 0.2438328 , 0.29334453, 0.13159278, 0.52199137,
       0.19265047, 0.39955053, 0.30135098, 0.22403635, 0.12459616,
       0.44936088, 0.20911236, 0.43042544, 0.29643255, 0.19826399,
       0.17460722, 0.39432773, 0.19167018, 0.39313883, 0.15221821,
       0.13910912, 0.14832814, 0.3065134 , 0.19153945, 0.3852092 ,
       0.33988798, 0.19167143, 0.0905115 , 0.41335955, 0.17881396,
       0.40854737, 0.32968989, 0.1918842 , 0.1441668 , 0.26535493,
       0.12279494, 0.35650679, 0.16920026, 0.21669519, 0.07194992,
       0.33108807, 0.20849977, 0.36639696, 0.14650536, 0.21741232]), 'synth_spk_sim': array([0.59552473, 0.46799168, 0.30126002, 0.54160851, 0.5006488 ,
       0.45298254, 0.62351722, 0.31434783, 0.35103408, 0.56806344,
       0.36508554, 0.44503969, 0.62280655, 0.39184818, 0.27886066,
       0.613024  , 0.41330296, 0.43363521, 0.67479545, 0.352943  ,
       0.41491076, 0.60750109, 0.44804889, 0.40782508, 0.65932459,
       0.34914017, 0.41337031, 0.6051988 , 0.41751146, 0.45718843,
       0.62270558, 0.37507463, 0.34273949, 0.57787961, 0.45436811,
       0.44710165, 0.64278078, 0.34232229, 0.47192389, 0.61562783,
       0.46952683, 0.42732233, 0.65913284, 0.38455367, 0.49397209,
       0.56980878, 0.38629439, 0.44583148, 0.60137689, 0.37629434,
       0.37644938, 0.51641935, 0.44215998, 0.47868413, 0.6474179 ,
       0.37830386, 0.34572139, 0.60591793, 0.45445937, 0.43345538])}, 'es_MX': {'source_spk_sim_mean': 0.2194411670663006, 'source_spk_sim_ci': 0.03596145362533312, 'source_spk_sim_std': 0.16367783515201362, 'synth_spk_sim_mean': 0.41912479549646375, 'synth_spk_sim_ci': 0.04263928874872857, 'synth_spk_sim_std': 0.16367783515201362, 'source_spk_sim': array([0.13225758, 0.47793129, 0.55277222, 0.01761966, 0.31906   ,
       0.2520389 , 0.09007296, 0.39001369, 0.43128988, 0.05861665,
       0.32382122, 0.09482765, 0.10628638, 0.4090184 , 0.40479538,
       0.04005368, 0.35562101, 0.14652298, 0.05193566, 0.09811461,
       0.19879384, 0.06158803, 0.22176643, 0.04341456, 0.15471846,
       0.25946277, 0.22799098, 0.02290004, 0.20616907, 0.15913059,
       0.12743823, 0.33864364, 0.38661367, 0.00073945, 0.37166819,
       0.17325844, 0.10249859, 0.33105785, 0.34728029, 0.07785485,
       0.29913729, 0.15794371, 0.16207251, 0.38797379, 0.22464803,
       0.09868515, 0.26589406, 0.15616179, 0.13970912, 0.26504251,
       0.43347123, 0.03525926, 0.32406411, 0.20846193, 0.09658471,
       0.40978274, 0.40631261, 0.09013182, 0.3326121 , 0.10686381]), 'synth_spk_sim': array([0.62878406, 0.25184029, 0.38828158, 0.73852569, 0.43714479,
       0.43343046, 0.55536526, 0.23443851, 0.28958049, 0.69740796,
       0.3940222 , 0.36978859, 0.60494137, 0.23756146, 0.31037599,
       0.7437346 , 0.32089084, 0.36325884, 0.45299542, 0.2756305 ,
       0.31318972, 0.54633635, 0.38672599, 0.32974097, 0.66015971,
       0.1907874 , 0.41417497, 0.53720063, 0.35548797, 0.32987824,
       0.65927207, 0.19477829, 0.33004072, 0.73324019, 0.40454271,
       0.48105702, 0.56792301, 0.21697147, 0.45240957, 0.74209297,
       0.28826594, 0.33361894, 0.44885361, 0.18877468, 0.18774916,
       0.44472402, 0.16929771, 0.24713375, 0.6226238 , 0.25614816,
       0.37713429, 0.74708784, 0.43358541, 0.39760345, 0.42011505,
       0.25016099, 0.38183838, 0.66770053, 0.37476033, 0.33630279])}, 'fr_FR': {'source_spk_sim_mean': 0.23743063397705555, 'source_spk_sim_ci': 0.024142118814366252, 'source_spk_sim_std': 0.159907582140964, 'synth_spk_sim_mean': 0.4563280242184798, 'synth_spk_sim_ci': 0.041657109905486885, 'synth_spk_sim_std': 0.159907582140964, 'source_spk_sim': array([0.19535062, 0.12054738, 0.0441826 , 0.04538267, 0.2625252 ,
       0.33203712, 0.25000998, 0.23575227, 0.21638164, 0.20501074,
       0.4391965 , 0.41355032, 0.10866545, 0.19761702, 0.11855146,
       0.1903155 , 0.28564304, 0.41061643, 0.18172616, 0.20426136,
       0.23528278, 0.17571558, 0.31940401, 0.30381575, 0.08833256,
       0.22743832, 0.3752383 , 0.19862406, 0.42632049, 0.27319041,
       0.16819561, 0.21317022, 0.24195936, 0.26101062, 0.32758707,
       0.2621727 , 0.11229543, 0.25961319, 0.22671366, 0.13027486,
       0.34650233, 0.27010432, 0.24514979, 0.25132295, 0.21186547,
       0.18147075, 0.34479046, 0.2777501 , 0.16218549, 0.22007872,
       0.11662891, 0.14656653, 0.2994816 , 0.38609105, 0.13201566,
       0.24366514, 0.17686526, 0.23002736, 0.40843233, 0.31116536]), 'synth_spk_sim': array([0.77453059, 0.32007566, 0.44505271, 0.51787084, 0.58572656,
       0.30239791, 0.71788287, 0.31138638, 0.38607284, 0.50851423,
       0.54194093, 0.32494888, 0.81703466, 0.34057471, 0.33495772,
       0.52986056, 0.54160988, 0.26095089, 0.76189065, 0.33623695,
       0.33923936, 0.47554278, 0.54337281, 0.35783872, 0.5627498 ,
       0.31014058, 0.23575725, 0.42339066, 0.37997019, 0.21243626,
       0.77678841, 0.30136463, 0.38028505, 0.48760533, 0.50673544,
       0.31649181, 0.77468306, 0.32639974, 0.42083222, 0.51135772,
       0.58467859, 0.31496117, 0.6939882 , 0.31564   , 0.31182492,
       0.46742263, 0.48724538, 0.33829942, 0.72643524, 0.27437472,
       0.40564743, 0.46061432, 0.54571247, 0.31902224, 0.79690588,
       0.24409178, 0.39749178, 0.54966813, 0.50694293, 0.33621594])}, 'es_ES': {'source_spk_sim_mean': 0.1470722377145042, 'source_spk_sim_ci': 0.02875263472156293, 'source_spk_sim_std': 0.16200144270513248, 'synth_spk_sim_mean': 0.4460893680651983, 'synth_spk_sim_ci': 0.04220257609589829, 'synth_spk_sim_std': 0.16200144270513248, 'source_spk_sim': array([ 0.35614902,  0.1468413 ,  0.06468394, -0.01969182,  0.15282044,
        0.1959504 ,  0.32642907,  0.24479163,  0.11892229,  0.14203124,
        0.24823506,  0.15201859,  0.36217466,  0.23143733,  0.10757829,
        0.06153451,  0.14646275,  0.03413007,  0.33152515,  0.17396465,
        0.10272034,  0.04792616,  0.0729968 ,  0.00108006,  0.43354726,
        0.09138722,  0.05456225, -0.04362382,  0.02820564,  0.06912569,
        0.42894694,  0.22801343,  0.06278194,  0.09546228,  0.17479189,
        0.01810251,  0.38721716,  0.21826656,  0.08134156,  0.04396017,
        0.14281361,  0.07328963,  0.33321649,  0.18712856,  0.13896023,
        0.08822094,  0.11598559,  0.16114184,  0.24222314,  0.15555844,
        0.13876213,  0.06927507,  0.08651698,  0.22027254,  0.13116516,
        0.07242671,  0.07866982,  0.01954427,  0.14930236,  0.04506015]), 'synth_spk_sim': array([0.51670325, 0.28500798, 0.36515263, 0.7411232 , 0.33347541,
       0.43549594, 0.41898102, 0.27167445, 0.34181798, 0.74932313,
       0.39485246, 0.4041923 , 0.46692806, 0.27557009, 0.38550851,
       0.78229201, 0.34867239, 0.41337225, 0.51635838, 0.31264409,
       0.33686054, 0.79495329, 0.32862455, 0.44056287, 0.49412972,
       0.29768446, 0.32485083, 0.74432951, 0.36447039, 0.47936866,
       0.50660735, 0.29558372, 0.38569832, 0.75215346, 0.39430884,
       0.45498249, 0.5089038 , 0.31312618, 0.44631183, 0.81641352,
       0.39643428, 0.38156581, 0.4887169 , 0.28219351, 0.36434317,
       0.76945144, 0.29881236, 0.46009332, 0.50186366, 0.32019883,
       0.39648336, 0.8045699 , 0.32731706, 0.49443713, 0.43159473,
       0.2995953 , 0.15404719, 0.70895696, 0.25272167, 0.39289567])}}}
{'model': 'radmmm-vicreg-crossreg-adv', 'accent_stats': {'pt_BR': {'source_spk_sim_mean': 0.1678975563806792, 'source_spk_sim_ci': 0.020160803118468795, 'source_spk_sim_std': 0.11800863801343527, 'synth_spk_sim_mean': 0.49017133663098017, 'synth_spk_sim_ci': 0.030742124530336267, 'synth_spk_sim_std': 0.11800863801343527, 'source_spk_sim': array([ 0.03093262,  0.14302616,  0.26991695,  0.13193996,  0.27166232,
        0.21541536,  0.10258253,  0.17427517,  0.2083568 ,  0.17578451,
        0.25620669,  0.18340039,  0.0275358 ,  0.09741642,  0.20261891,
        0.18845907,  0.20752776,  0.15008047, -0.04501501,  0.12541242,
        0.26584646,  0.05872728,  0.23513032,  0.09150434,  0.12171218,
        0.10000403,  0.31026012,  0.07504693,  0.24712029,  0.18682989,
        0.1365694 ,  0.13689104,  0.28168672,  0.15711308,  0.24236511,
        0.18622358,  0.04780111,  0.17036496,  0.33098203,  0.18021207,
        0.26595733,  0.26912442,  0.04386177,  0.14778954,  0.22927193,
        0.15967424,  0.15162385,  0.13944679,  0.09188747,  0.12813318,
        0.25083265,  0.2063836 ,  0.28027421,  0.21594802,  0.07859543,
        0.11841264,  0.16881907,  0.09399265,  0.21173906,  0.14215928]), 'synth_spk_sim': array([0.52097976, 0.36259806, 0.35515246, 0.65738213, 0.6273396 ,
       0.39657596, 0.57444233, 0.3806794 , 0.51874721, 0.56265277,
       0.66682214, 0.34710985, 0.44510338, 0.38401765, 0.36441568,
       0.59313756, 0.66335762, 0.30322942, 0.57572377, 0.36731738,
       0.36658844, 0.57620257, 0.67749649, 0.36249894, 0.53209507,
       0.3709439 , 0.37834302, 0.64408684, 0.67750555, 0.41403076,
       0.56347942, 0.35893193, 0.46192741, 0.62297446, 0.67548364,
       0.3887372 , 0.50471336, 0.39195889, 0.46371812, 0.64455003,
       0.58708471, 0.41559491, 0.51360869, 0.39608106, 0.48363772,
       0.61254501, 0.59748363, 0.34566712, 0.52395523, 0.33888638,
       0.4380326 , 0.58237302, 0.65149492, 0.38170058, 0.54530394,
       0.35016495, 0.31964579, 0.58624393, 0.65310818, 0.34461766])}, 'de_DE': {'source_spk_sim_mean': 0.22190071960212662, 'source_spk_sim_ci': 0.036919724912363096, 'source_spk_sim_std': 0.17021982915092795, 'synth_spk_sim_mean': 0.3193413864200314, 'synth_spk_sim_ci': 0.044343526655181154, 'synth_spk_sim_std': 0.17021982915092795, 'source_spk_sim': array([ 0.16691218,  0.09108923,  0.21592285,  0.16187406,  0.10319915,
        0.08996068,  0.44988027,  0.1418684 ,  0.1505667 ,  0.23649141,
        0.11680597,  0.09680112,  0.51394141,  0.54254013,  0.14824833,
        0.18875562,  0.20205751,  0.08110821,  0.10256673,  0.54016614,
        0.16988735,  0.18964863,  0.26798925,  0.14410776,  0.19825575,
        0.05629028,  0.55349439,  0.1551256 ,  0.23822217,  0.31939033,
        0.15911034,  0.04844056,  0.52351779,  0.12149268,  0.18649714,
        0.2288975 ,  0.34854233,  0.13955656, -0.00360018,  0.38678694,
        0.11939851,  0.14900933,  0.26234919,  0.25272229,  0.09740754,
        0.32985625,  0.52852356,  0.18985771,  0.14928012,  0.32431176,
        0.1560341 ,  0.08113742,  0.50637025,  0.14129122,  0.15645601,
        0.22940297,  0.19282246,  0.11420472,  0.4150345 ,  0.14616403]), 'synth_spk_sim': array([0.07848696, 0.39242777, 0.48741782, 0.2014492 , 0.09356183,
       0.39531443, 0.28623253, 0.60186416, 0.49811298, 0.15931883,
       0.07592276, 0.33407119, 0.34622157, 0.28789341, 0.56654942,
       0.52307624, 0.12117709, 0.00849214, 0.26692349, 0.2982499 ,
       0.52134818, 0.47300941, 0.15342993, 0.49195746, 0.13169819,
       0.22588865, 0.26142606, 0.52678555, 0.53023326, 0.11200985,
       0.19764578, 0.40237617, 0.27025935, 0.58490467, 0.53994513,
       0.54917574, 0.18254435, 0.05324855, 0.33973241, 0.37303647,
       0.50160927, 0.49976978, 0.13289712, 0.11704013, 0.29515031,
       0.18949068, 0.26801425, 0.53035903, 0.46514681, 0.12300389,
       0.11568932, 0.37604555, 0.27008697, 0.59347498, 0.41985056,
       0.14006373, 0.058688  , 0.31248444, 0.27440166, 0.5337978 ])}, 'en_US': {'source_spk_sim_mean': 0.17105332443898077, 'source_spk_sim_ci': 0.05325178475396288, 'source_spk_sim_std': 0.11668869444669391, 'synth_spk_sim_mean': 0.3114307408531507, 'synth_spk_sim_ci': 0.030398269451717707, 'synth_spk_sim_std': 0.11668869444669391, 'source_spk_sim': array([ 0.28956252,  0.06211329, -0.09481746,  0.27218917, -0.00552409,
        0.46379745,  0.16457212, -0.05860585,  0.01941438,  0.40649903,
        0.04355875,  0.62508947,  0.21581252, -0.09461091,  0.11549742,
        0.32497019,  0.03812171,  0.55158406,  0.36138156,  0.02454622,
       -0.08901913,  0.31195745, -0.00068573,  0.27259779,  0.12658197,
        0.01780809, -0.02119359,  0.33741611,  0.00578783,  0.54508328,
        0.18911467, -0.00823333, -0.00615497,  0.36989754,  0.06892409,
        0.49736482,  0.21775751, -0.05065341, -0.03973647,  0.28417385,
        0.06038629,  0.46230498,  0.16109243, -0.09533694, -0.04672246,
        0.28624845, -0.012234  ,  0.39061838,  0.29217789,  0.03645253,
       -0.01101644,  0.38258037, -0.01796572,  0.59291321,  0.28012121,
       -0.02549207,  0.00956857,  0.32528719, -0.06084419,  0.49911988]), 'synth_spk_sim': array([0.49292502, 0.21404558, 0.56587905, 0.28112695, 0.18501994,
       0.40514991, 0.41048217, 0.27490768, 0.52046919, 0.25526246,
       0.13724817, 0.24118035, 0.35654274, 0.24265639, 0.38371938,
       0.19756113, 0.11806362, 0.31854889, 0.32088974, 0.23435496,
       0.47307158, 0.26984721, 0.11549906, 0.38158968, 0.34819251,
       0.265899  , 0.49772742, 0.22584146, 0.17278902, 0.29768059,
       0.37581366, 0.32302716, 0.5251407 , 0.19523522, 0.15248133,
       0.29414913, 0.35588983, 0.26255271, 0.45888224, 0.25451377,
       0.17111732, 0.35219583, 0.37113076, 0.22874029, 0.57888174,
       0.25850812, 0.19437388, 0.30774873, 0.31835333, 0.2306397 ,
       0.533369  , 0.22531848, 0.16292664, 0.34505236, 0.38216516,
       0.29389569, 0.51492172, 0.25193599, 0.21161011, 0.35110298])}, 'hi_HI': {'source_spk_sim_mean': 0.2206046511962389, 'source_spk_sim_ci': 0.030279016716453572, 'source_spk_sim_std': 0.12153180501479988, 'synth_spk_sim_mean': 0.48682458649079, 'synth_spk_sim_ci': 0.03165993563739091, 'synth_spk_sim_std': 0.12153180501479988, 'source_spk_sim': array([0.02379424, 0.30105212, 0.06391071, 0.24947801, 0.12832212,
       0.12878841, 0.12916245, 0.33069348, 0.09471071, 0.16614845,
       0.10413787, 0.1234176 , 0.11491977, 0.41550553, 0.15580013,
       0.36616006, 0.22220077, 0.27822867, 0.09346275, 0.47785681,
       0.11405665, 0.32086438, 0.19928679, 0.26687697, 0.1057646 ,
       0.49046198, 0.11520756, 0.35986131, 0.22862694, 0.3346566 ,
       0.12866935, 0.34633976, 0.15764244, 0.37606958, 0.0027563 ,
       0.17334378, 0.10220928, 0.27065924, 0.11043566, 0.38068455,
       0.31103677, 0.26097843, 0.07274739, 0.36905009, 0.11328773,
       0.37754726, 0.22926195, 0.20217843, 0.10525039, 0.30202094,
       0.11710075, 0.35486001, 0.19328022, 0.23385738, 0.1282053 ,
       0.3288171 , 0.11474048, 0.3394042 , 0.24117216, 0.28925771]), 'synth_spk_sim': array([0.60249019, 0.39481878, 0.35023046, 0.61738414, 0.49002415,
       0.42959467, 0.61917615, 0.33497328, 0.40052786, 0.62818295,
       0.32792306, 0.38081378, 0.67172837, 0.315171  , 0.51127422,
       0.66564435, 0.39881232, 0.42284766, 0.67456436, 0.36357912,
       0.46143717, 0.66214901, 0.36613658, 0.39190203, 0.68220705,
       0.33296308, 0.54972422, 0.62238449, 0.48350418, 0.42595288,
       0.66040939, 0.35179007, 0.44746566, 0.59838301, 0.46667951,
       0.44503096, 0.63802969, 0.31464958, 0.46596551, 0.6554687 ,
       0.41430897, 0.35348007, 0.64209843, 0.33028212, 0.51372397,
       0.67388934, 0.41025224, 0.40687403, 0.62114376, 0.36891341,
       0.47084814, 0.63345927, 0.40458649, 0.44164723, 0.71647751,
       0.42844966, 0.42092308, 0.57517374, 0.39731824, 0.36363184])}, 'fr_FR': {'source_spk_sim_mean': 0.2325574066179494, 'source_spk_sim_ci': 0.02864330341123541, 'source_spk_sim_std': 0.1946599392900835, 'synth_spk_sim_mean': 0.4181135187546412, 'synth_spk_sim_ci': 0.05071035642358771, 'synth_spk_sim_std': 0.1946599392900835, 'source_spk_sim': array([ 0.14573827,  0.19976549,  0.01648582,  0.05587919,  0.25174251,
        0.33274269,  0.19038032,  0.29999661,  0.05777627,  0.22594899,
        0.44951567,  0.36685684,  0.13486847,  0.333031  ,  0.1012547 ,
        0.18761274,  0.26766187,  0.35959795,  0.19704911,  0.32417569,
        0.16305736,  0.19297487,  0.32497859,  0.31871483,  0.138605  ,
        0.24728526,  0.30622819,  0.17728035,  0.37895945,  0.15162468,
        0.10999027,  0.29056686,  0.15701032,  0.25139162,  0.36258245,
        0.24401611,  0.07767889,  0.34653777,  0.14824958,  0.0774558 ,
        0.39171359,  0.27126431,  0.22575353,  0.33048683,  0.24391951,
        0.1606259 ,  0.36852697,  0.21556452,  0.1508189 ,  0.24227816,
       -0.0246311 ,  0.11317416,  0.35210606,  0.31891841,  0.06439067,
        0.45825669,  0.16779302,  0.26919377,  0.39734906,  0.27267298]), 'synth_spk_sim': array([0.78905761, 0.21075717, 0.51328278, 0.43672428, 0.52459431,
       0.23565416, 0.76810247, 0.21072625, 0.4449423 , 0.46153027,
       0.52462548, 0.27615532, 0.81792355, 0.21504858, 0.38996252,
       0.46849802, 0.56084776, 0.2230452 , 0.75749707, 0.15787555,
       0.34398368, 0.43180919, 0.51562601, 0.25107104, 0.65236366,
       0.14470337, 0.1976267 , 0.37391102, 0.49166435, 0.18419707,
       0.76227623, 0.21599348, 0.36578521, 0.4402408 , 0.48361614,
       0.27098337, 0.79471689, 0.22573744, 0.45551372, 0.49131718,
       0.54772556, 0.19854629, 0.61208659, 0.09276744, 0.34849831,
       0.35652316, 0.4898262 , 0.22117853, 0.78687644, 0.22819008,
       0.36542323, 0.41737846, 0.54374808, 0.2664156 , 0.77738553,
       0.10039098, 0.36651063, 0.491285  , 0.50425637, 0.29181147])}, 'es_MX': {'source_spk_sim_mean': 0.2529946993725995, 'source_spk_sim_ci': 0.04346746333749751, 'source_spk_sim_std': 0.1751569164078001, 'synth_spk_sim_mean': 0.43372110140820347, 'synth_spk_sim_ci': 0.0456296744645527, 'synth_spk_sim_std': 0.1751569164078001, 'source_spk_sim': array([0.08667655, 0.6138553 , 0.49907574, 0.03272401, 0.33698976,
       0.23936157, 0.09379419, 0.50150436, 0.3744846 , 0.18962623,
       0.36808199, 0.18394952, 0.15705004, 0.57521212, 0.36930817,
       0.06761862, 0.46542579, 0.15970287, 0.15793419, 0.20375168,
       0.02457187, 0.08741537, 0.19120213, 0.07766757, 0.03419401,
       0.37663698, 0.22210313, 0.07886264, 0.27018836, 0.21675254,
       0.19452903, 0.53175336, 0.27134848, 0.02700156, 0.4859944 ,
       0.19301061, 0.11394053, 0.48731941, 0.35556033, 0.02251914,
       0.36596578, 0.24778293, 0.08695813, 0.54495931, 0.26027721,
       0.03457139, 0.30728257, 0.12963161, 0.11903042, 0.49283746,
       0.46324116, 0.08774859, 0.47185409, 0.23523512, 0.08307852,
       0.43267956, 0.32033995, 0.03324373, 0.32041892, 0.20384674]), 'synth_spk_sim': array([0.69346917, 0.16669352, 0.45267391, 0.73982567, 0.49348605,
       0.45266464, 0.54831964, 0.22735634, 0.34990913, 0.61903793,
       0.4926202 , 0.39830738, 0.59422797, 0.16242565, 0.35101888,
       0.7348361 , 0.38239795, 0.36645472, 0.44499478, 0.08177779,
       0.36471444, 0.54231727, 0.38628194, 0.2550475 , 0.64913666,
       0.19761634, 0.40519986, 0.61118233, 0.39985159, 0.36362511,
       0.61277741, 0.11798186, 0.53636354, 0.7186504 , 0.49842191,
       0.41918743, 0.53724277, 0.2065607 , 0.41771516, 0.74578458,
       0.38346273, 0.32309586, 0.4364458 , 0.12428985, 0.35813671,
       0.57041359, 0.36754495, 0.27119625, 0.66876912, 0.18474825,
       0.47064048, 0.71813262, 0.47087795, 0.39002275, 0.52661878,
       0.15528753, 0.4494127 , 0.71471661, 0.50472093, 0.19657642])}, 'es_ES': {'source_spk_sim_mean': 0.1450633812676339, 'source_spk_sim_ci': 0.026654964177852108, 'source_spk_sim_std': 0.1281954572237109, 'synth_spk_sim_mean': 0.45469825019439064, 'synth_spk_sim_ci': 0.033395866408915204, 'synth_spk_sim_std': 0.1281954572237109, 'source_spk_sim': array([ 0.48087078,  0.14811432,  0.09028249,  0.05711671,  0.0764829 ,
        0.10219841,  0.34919807,  0.19004683,  0.20247772,  0.16050836,
        0.20676593,  0.17038955,  0.25507075,  0.21859649,  0.09316736,
        0.10886   ,  0.13541768,  0.09148423,  0.25869665,  0.09341039,
        0.09715559,  0.10376117, -0.00768122,  0.00302696,  0.41639462,
        0.04415735,  0.0786066 ,  0.0014406 ,  0.00251799,  0.05374292,
        0.4004131 ,  0.16274309,  0.10736875,  0.06833329,  0.10876597,
        0.108092  ,  0.34607196,  0.16487063,  0.18822666,  0.04110412,
        0.18429938,  0.05697523,  0.26892406,  0.24603128,  0.18135129,
        0.17506561,  0.15157729,  0.1287512 ,  0.24961801,  0.13212092,
        0.10760215,  0.14895095,  0.07726627,  0.16843748,  0.0802037 ,
        0.06916813,  0.08927509,  0.1250367 ,  0.0799673 ,  0.00491305]), 'synth_spk_sim': array([0.41300943, 0.32345486, 0.3621977 , 0.71374649, 0.33496976,
       0.53454655, 0.32917523, 0.32480827, 0.3492409 , 0.68465877,
       0.3773959 , 0.42381135, 0.42982963, 0.33914864, 0.4521915 ,
       0.73883748, 0.31718391, 0.48092574, 0.52324826, 0.37321097,
       0.35089108, 0.7157439 , 0.4298898 , 0.4329232 , 0.42941222,
       0.27068979, 0.37638524, 0.73170352, 0.38710308, 0.44143295,
       0.47836047, 0.39822772, 0.43153283, 0.73645651, 0.34317681,
       0.45956549, 0.44511116, 0.33262205, 0.46686628, 0.6723026 ,
       0.41893062, 0.4731051 , 0.51033747, 0.33841354, 0.42169428,
       0.71773654, 0.30100894, 0.50149488, 0.48544741, 0.34860474,
       0.49331269, 0.67792434, 0.36772305, 0.59020787, 0.50814545,
       0.32796508, 0.34404805, 0.60046631, 0.31426749, 0.38507313])}}}
{'model': 'radmmm-normlogf0-vicreg-crossreg-aug', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.3033827283109228, 'source_spk_sim_ci': 0.039606634007030815, 'source_spk_sim_std': 0.17293651601483587, 'synth_spk_sim_mean': 0.2653479977156773, 'synth_spk_sim_ci': 0.04505124371120443, 'synth_spk_sim_std': 0.17293651601483587, 'source_spk_sim': array([0.47853443, 0.48311931, 0.13051087, 0.06282342, 0.34740397,
       0.45839462, 0.55190474, 0.49163243, 0.18815801, 0.20344439,
       0.4041132 , 0.37309662, 0.50212413, 0.48133177, 0.14901966,
       0.14210521, 0.29413405, 0.41667899, 0.41901001, 0.46628731,
       0.05674377, 0.08836401, 0.21412912, 0.33412534, 0.48109934,
       0.41013691, 0.07096642, 0.11012747, 0.18952133, 0.48651597,
       0.53127575, 0.570162  , 0.08977199, 0.1595661 , 0.29264012,
       0.48431993, 0.3576701 , 0.45344406, 0.17491947, 0.17289275,
       0.23030275, 0.30786395, 0.3746486 , 0.47278154, 0.12313548,
       0.20869985, 0.19145721, 0.41741592, 0.24185054, 0.45628011,
       0.0899033 , 0.21059345, 0.29906628, 0.4094637 , 0.28853163,
       0.4346455 , 0.0342176 , 0.17482154, 0.1708851 , 0.29418057]), 'synth_spk_sim': array([ 3.76934707e-01,  4.18322906e-02,  2.52158523e-01,  5.57541072e-01,
        1.71075001e-01,  2.01754004e-01,  2.56964415e-01,  9.47851762e-02,
        2.23013416e-01,  5.58170915e-01,  1.13089532e-01,  2.58491457e-01,
        2.77394503e-01,  8.33926573e-02,  2.12908819e-01,  6.36378229e-01,
        1.19102187e-01,  2.39636138e-01,  3.70187640e-01,  5.95791452e-02,
        2.28773415e-01,  5.61785460e-01,  3.33187282e-02,  2.72037357e-01,
        3.46317202e-01,  4.72867209e-03,  1.82173401e-01,  6.05288267e-01,
        8.17940533e-02,  2.27819785e-01,  4.11044121e-01,  5.49522005e-02,
        2.21641451e-01,  5.13297617e-01,  1.11962162e-01,  1.55123979e-01,
        3.81734341e-01,  3.46313529e-02,  3.24207813e-01,  5.78699172e-01,
        1.25263393e-01,  2.59390235e-01,  3.97946507e-01,  3.87879983e-02,
        1.85549766e-01,  5.16597331e-01,  1.34763747e-01,  2.98468322e-01,
        4.35581535e-01, -2.70807446e-04,  2.60277390e-01,  5.44548869e-01,
        9.02335271e-02,  3.07475656e-01,  4.21573758e-01,  8.29164311e-02,
        2.89538205e-01,  5.63116312e-01,  2.26055145e-01,  3.07346165e-01])}, 'de_DE': {'source_spk_sim_mean': 0.3010886666326163, 'source_spk_sim_ci': 0.05576750496281476, 'source_spk_sim_std': 0.14823274143023532, 'synth_spk_sim_mean': 0.16628801574309668, 'synth_spk_sim_ci': 0.03861572740126547, 'synth_spk_sim_std': 0.14823274143023532, 'source_spk_sim': array([ 0.42895603, -0.01303831,  0.41887867,  0.19595997,  0.37040082,
        0.01041554,  0.67199099,  0.10676747,  0.35337752,  0.2237196 ,
        0.39546597, -0.00224062,  0.75157338,  0.68973374,  0.10449555,
        0.41465843,  0.13768926,  0.30429363,  0.10231483,  0.69642663,
        0.13677081,  0.28760996,  0.19932003,  0.14342307,  0.3486281 ,
       -0.00475187,  0.64231795,  0.11367495,  0.31046656,  0.25015989,
        0.47881576,  0.09146849,  0.6842131 ,  0.17268677,  0.3150588 ,
        0.37412557,  0.24776895,  0.37861797,  0.00542835,  0.67460114,
        0.03770491,  0.34168023,  0.1572255 ,  0.37976968,  0.05672032,
        0.22360601,  0.67156851,  0.20821853,  0.348638  ,  0.26882467,
        0.41312233,  0.02907223,  0.71905524,  0.10177238,  0.32429716,
        0.16080074,  0.42076802,  0.1215179 ,  0.65655059,  0.21216358]), 'synth_spk_sim': array([-0.06977256,  0.09437351,  0.18476166,  0.18430129, -0.10655368,
        0.12618817,  0.24514209,  0.2887364 ,  0.20623696,  0.31464836,
       -0.15028052,  0.10580222,  0.26691401,  0.2871044 ,  0.29323283,
        0.1210274 ,  0.2904748 , -0.2332968 ,  0.14941114,  0.16499677,
        0.26245263,  0.14499581,  0.35642278,  0.23867062, -0.06540667,
        0.15369517,  0.27645555,  0.19631417,  0.19185093,  0.34375882,
       -0.13241102,  0.03815091,  0.26895374,  0.26102507,  0.21400565,
        0.23784579,  0.28980985, -0.17980014,  0.13778502,  0.27818918,
        0.24348453,  0.20493792,  0.36570325, -0.08548725,  0.11221991,
        0.36372432,  0.25774527,  0.22238675,  0.28213608,  0.30955958,
       -0.1015483 ,  0.18206666,  0.24636266,  0.23990552,  0.1933122 ,
        0.25242662, -0.08319852,  0.0246098 ,  0.25735769,  0.2133639 ])}, 'en_US': {'source_spk_sim_mean': 0.33140418293575447, 'source_spk_sim_ci': 0.03010509453200359, 'source_spk_sim_std': 0.11578429628949072, 'synth_spk_sim_mean': 0.12998491467248338, 'synth_spk_sim_ci': 0.030162667031066244, 'synth_spk_sim_std': 0.11578429628949072, 'source_spk_sim': array([0.33874848, 0.39370176, 0.23431252, 0.55934775, 0.16587955,
       0.1719813 , 0.29419488, 0.4602029 , 0.34632939, 0.50244331,
       0.26824498, 0.21560571, 0.33382764, 0.44887528, 0.34349093,
       0.52910161, 0.34371066, 0.208721  , 0.32891133, 0.442233  ,
       0.225308  , 0.40548953, 0.09663098, 0.18508126, 0.1894681 ,
       0.43851745, 0.36240593, 0.53709596, 0.27402207, 0.19091162,
       0.30803633, 0.4998526 , 0.25559354, 0.4934091 , 0.22176337,
       0.22808968, 0.27939057, 0.34338459, 0.27988559, 0.41215056,
       0.30753052, 0.17723456, 0.23728684, 0.44730249, 0.3048158 ,
       0.53063923, 0.23704197, 0.20071398, 0.39773229, 0.43694434,
       0.32555375, 0.56372702, 0.25816295, 0.28164756, 0.40509292,
       0.38759205, 0.2952705 , 0.48995626, 0.2493007 , 0.19435443]), 'synth_spk_sim': array([ 0.35643813,  0.02265174,  0.12534519,  0.12715514, -0.03570884,
        0.23445924,  0.32385558, -0.0020543 ,  0.13899535,  0.06947716,
       -0.00601911,  0.18497297,  0.29995936, -0.00300677,  0.14095505,
        0.04591158, -0.00975587,  0.23704089,  0.2965171 , -0.03024611,
        0.14048545,  0.14258873,  0.01669186,  0.18691272,  0.28425488,
        0.01241451,  0.16035692,  0.14118131,  0.02485029,  0.21385185,
        0.33856162, -0.01152414,  0.16008504,  0.11500747, -0.02463414,
        0.19879916,  0.34254038, -0.0419459 ,  0.12615596,  0.12904117,
       -0.00928192,  0.23566388,  0.35938162,  0.0017286 ,  0.13245521,
        0.09162235,  0.03268   ,  0.20179807,  0.2961373 ,  0.01663947,
        0.1648256 ,  0.09441607,  0.02394719,  0.2211033 ,  0.29248422,
       -0.01817008,  0.18765397,  0.09688862,  0.02801784,  0.17648494])}, 'pt_BR': {'source_spk_sim_mean': 0.22492468456427256, 'source_spk_sim_ci': 0.022628043266550043, 'source_spk_sim_std': 0.12171236503764202, 'synth_spk_sim_mean': 0.30827658747633296, 'synth_spk_sim_ci': 0.031706972861113306, 'synth_spk_sim_std': 0.12171236503764202, 'source_spk_sim': array([0.18046752, 0.29940012, 0.28029126, 0.08751256, 0.25585964,
       0.28390202, 0.24848793, 0.39881587, 0.21455829, 0.20173426,
       0.30258363, 0.18203278, 0.07523659, 0.24389873, 0.24694633,
       0.05501407, 0.23912688, 0.15373522, 0.08579203, 0.20758423,
       0.32300627, 0.03882873, 0.16806823, 0.14335796, 0.22631364,
       0.35706037, 0.30346623, 0.19724087, 0.28403452, 0.20812871,
       0.21753329, 0.38266093, 0.28712267, 0.19091462, 0.30038136,
       0.19290543, 0.16702121, 0.37470555, 0.29356056, 0.08469563,
       0.25583109, 0.33371916, 0.09324857, 0.31648219, 0.23772763,
       0.07555382, 0.21918133, 0.09687626, 0.23284741, 0.38118005,
       0.25775105, 0.21242324, 0.25789133, 0.19954059, 0.15110613,
       0.34954169, 0.27457324, 0.16579038, 0.21117869, 0.1890505 ]), 'synth_spk_sim': array([0.35810077, 0.11480326, 0.30460328, 0.30697447, 0.5332166 ,
       0.25101542, 0.36529842, 0.09895533, 0.37489942, 0.39749208,
       0.49362558, 0.28803638, 0.36506653, 0.10932099, 0.20184582,
       0.28261498, 0.48122057, 0.20042382, 0.3436811 , 0.10598504,
       0.27506557, 0.32223466, 0.48584762, 0.31563947, 0.39844677,
       0.09089498, 0.2946316 , 0.3188622 , 0.48603177, 0.28099737,
       0.37996101, 0.16089112, 0.22011517, 0.34493273, 0.50454569,
       0.27021682, 0.36971989, 0.11119009, 0.2672731 , 0.39590678,
       0.49026248, 0.35222343, 0.44935185, 0.09201645, 0.27470765,
       0.42120516, 0.42982629, 0.28430879, 0.36778355, 0.09370602,
       0.20276886, 0.33606607, 0.46275154, 0.29139271, 0.33069426,
       0.0653712 , 0.26974034, 0.2763167 , 0.48561856, 0.24989907])}, 'fr_FR': {'source_spk_sim_mean': 0.40140643777946633, 'source_spk_sim_ci': 0.03072309252337287, 'source_spk_sim_std': 0.07253772896894528, 'synth_spk_sim_mean': 0.18737245437999567, 'synth_spk_sim_ci': 0.018896615829573558, 'synth_spk_sim_std': 0.07253772896894528, 'source_spk_sim': array([0.56287825, 0.34611276, 0.12344693, 0.12399741, 0.33209944,
       0.34575358, 0.60162836, 0.55608183, 0.26382282, 0.27766219,
       0.643821  , 0.49281415, 0.57529306, 0.49108142, 0.22864379,
       0.32343698, 0.48331702, 0.55910367, 0.48828271, 0.55046386,
       0.3283098 , 0.26102969, 0.49375358, 0.52432358, 0.32626292,
       0.39695778, 0.29784554, 0.28445852, 0.51557714, 0.43960473,
       0.37636709, 0.4313544 , 0.29403746, 0.2847971 , 0.47872967,
       0.37868541, 0.39107907, 0.50130647, 0.29485673, 0.2861256 ,
       0.51324177, 0.43063807, 0.4006635 , 0.35499889, 0.28837019,
       0.33692253, 0.49394375, 0.26603603, 0.52218717, 0.5344069 ,
       0.23863648, 0.283894  , 0.45886043, 0.50325876, 0.44252118,
       0.4266296 , 0.28578246, 0.35657796, 0.48830721, 0.50330585]), 'synth_spk_sim': array([0.13717692, 0.07240515, 0.19209766, 0.22450681, 0.2359331 ,
       0.31919715, 0.10566662, 0.07853287, 0.19388449, 0.3451159 ,
       0.180801  , 0.27575946, 0.11847988, 0.13406968, 0.15492867,
       0.27371946, 0.23611686, 0.21301064, 0.12495509, 0.08485268,
       0.11977989, 0.25412413, 0.21184559, 0.20459104, 0.11658383,
       0.07311644, 0.1334184 , 0.19179748, 0.08242836, 0.21573566,
       0.08299082, 0.11122218, 0.15300468, 0.29405198, 0.21309258,
       0.26417705, 0.2019414 , 0.10959328, 0.2069207 , 0.23314165,
       0.30155322, 0.27064908, 0.16971605, 0.0986362 , 0.1756103 ,
       0.25116   , 0.16505727, 0.32885689, 0.11891682, 0.1466663 ,
       0.16606486, 0.25145075, 0.15078287, 0.2953881 , 0.17772479,
       0.07371585, 0.15485832, 0.28387421, 0.25443852, 0.23245966])}, 'es_MX': {'source_spk_sim_mean': 0.3496364548181494, 'source_spk_sim_ci': 0.04509979048213769, 'source_spk_sim_std': 0.11307365854737154, 'synth_spk_sim_mean': 0.23860247793296974, 'synth_spk_sim_ci': 0.029456525816086963, 'synth_spk_sim_std': 0.11307365854737154, 'source_spk_sim': array([ 0.33994535,  0.67504656,  0.63156629,  0.18238787,  0.60239512,
        0.35316664,  0.22502157,  0.50461888,  0.45931962,  0.17365955,
        0.59286022,  0.24780333,  0.32835859,  0.5963462 ,  0.52769119,
        0.18813892,  0.5579493 ,  0.26836118,  0.18141606,  0.30538151,
        0.34662154,  0.10940076,  0.26771069,  0.13159817,  0.14500532,
        0.37295204,  0.39400095,  0.14667231,  0.51645631,  0.26205707,
        0.43610069,  0.52720791,  0.54299098,  0.22934082,  0.6615262 ,
        0.27932134,  0.27955079,  0.57085031,  0.52762866,  0.14605442,
        0.52345443,  0.29304555,  0.16016662,  0.36816069,  0.34904993,
        0.01843873,  0.42249209,  0.19431853,  0.28044987,  0.56049502,
        0.46220461,  0.14116664,  0.54226416,  0.26638097,  0.11514892,
        0.45934331,  0.44056392, -0.01001187,  0.42557856,  0.13099538]), 'synth_spk_sim': array([ 0.12628549,  0.08581526,  0.32770985,  0.34913909,  0.27759054,
        0.37767339,  0.13744749,  0.15555397,  0.32356668,  0.39405966,
        0.18838689,  0.24659407,  0.13481942,  0.13397156,  0.31993523,
        0.27654114,  0.26230466,  0.21730852,  0.14336321, -0.03751178,
        0.2745592 ,  0.36074138,  0.3462638 ,  0.18932618,  0.20228694,
        0.06012644,  0.28859994,  0.29433709,  0.24412212,  0.31447291,
        0.10575317,  0.09167244,  0.29016319,  0.3369742 ,  0.26770481,
        0.32489315,  0.15659067,  0.04440639,  0.30080718,  0.56614107,
        0.22108002,  0.31824088,  0.18838537,  0.06577844,  0.33417824,
        0.26480925,  0.09717059,  0.28842074,  0.17763555,  0.07040834,
        0.35540763,  0.4695116 ,  0.24140848,  0.3166205 ,  0.17401549,
        0.09724599,  0.35694608,  0.3377192 ,  0.15847479,  0.28219488])}, 'hi_HI': {'source_spk_sim_mean': 0.38159287149707477, 'source_spk_sim_ci': 0.03535516854185759, 'source_spk_sim_std': 0.099863073962095, 'synth_spk_sim_mean': 0.2265503420184056, 'synth_spk_sim_ci': 0.026015070654195553, 'synth_spk_sim_std': 0.099863073962095, 'source_spk_sim': array([0.16801581, 0.41866046, 0.14539491, 0.3435038 , 0.32363051,
       0.25653815, 0.26803976, 0.56820685, 0.16707298, 0.37139955,
       0.40332893, 0.3838146 , 0.25534987, 0.56470764, 0.17675421,
       0.53053945, 0.40837809, 0.38770342, 0.34793836, 0.6705693 ,
       0.23102947, 0.4924621 , 0.49939483, 0.45553878, 0.30188113,
       0.63847888, 0.17279781, 0.46955204, 0.44886327, 0.45190093,
       0.23591951, 0.5752039 , 0.17900154, 0.45200083, 0.38714039,
       0.3883701 , 0.26288608, 0.55488396, 0.12385969, 0.49681306,
       0.45221102, 0.43162474, 0.2972976 , 0.55851805, 0.25611442,
       0.54662651, 0.43681321, 0.37531412, 0.25229549, 0.5131073 ,
       0.20459323, 0.53439945, 0.37313274, 0.36275044, 0.26131287,
       0.57209146, 0.22642809, 0.50854111, 0.36233312, 0.39254239]), 'synth_spk_sim': array([0.13417906, 0.12411371, 0.10397034, 0.3800793 , 0.28694877,
       0.3087787 , 0.11410812, 0.11656547, 0.18342657, 0.32954842,
       0.11653756, 0.29386136, 0.15304463, 0.1881796 , 0.14843288,
       0.41950336, 0.26710519, 0.3273114 , 0.13651676, 0.12285627,
       0.16491361, 0.39979938, 0.24042164, 0.33769855, 0.13164152,
       0.15625404, 0.18921235, 0.40763962, 0.23768397, 0.31646228,
       0.14593789, 0.11919319, 0.10473997, 0.32194901, 0.2272478 ,
       0.30538121, 0.1093209 , 0.1653139 , 0.11454792, 0.43567646,
       0.20696503, 0.32416922, 0.16756444, 0.1733555 , 0.18627013,
       0.36940849, 0.19342102, 0.29339865, 0.13126069, 0.11439011,
       0.14259683, 0.35739547, 0.26371783, 0.33821118, 0.14328367,
       0.15753591, 0.13197158, 0.38823676, 0.25656092, 0.36720443])}}}
{'model': 'radmmm-normlogf0', 'accent_stats': {'de_DE': {'source_spk_sim_mean': 0.16144499347234767, 'source_spk_sim_ci': 0.02829619532630114, 'source_spk_sim_std': 0.06708836305775047, 'synth_spk_sim_mean': 0.40107601980368296, 'synth_spk_sim_ci': 0.01747701563527043, 'synth_spk_sim_std': 0.06708836305775047, 'source_spk_sim': array([0.1010796 , 0.09754492, 0.12724228, 0.07644567, 0.07949205,
       0.10660921, 0.27422568, 0.15249147, 0.18175142, 0.03951507,
       0.0777729 , 0.11268526, 0.34984511, 0.33546364, 0.2078722 ,
       0.27846622, 0.06698953, 0.05157027, 0.09748304, 0.42722785,
       0.20723738, 0.14080642, 0.08361982, 0.23739068, 0.05377472,
       0.02315733, 0.36023349, 0.24674173, 0.22575852, 0.1093383 ,
       0.12626977, 0.07279381, 0.31292903, 0.15814072, 0.24425565,
       0.2661902 , 0.07977349, 0.04850098, 0.0282679 , 0.338682  ,
       0.15502349, 0.17756009, 0.06871809, 0.08451365, 0.13456573,
       0.11764698, 0.35967788, 0.21408916, 0.1880171 , 0.05131423,
       0.09869912, 0.02267708, 0.41812924, 0.16869399, 0.20356464,
       0.01996529, 0.03590529, 0.05382473, 0.35964763, 0.14883091]), 'synth_spk_sim': array([0.46309498, 0.39845249, 0.36660209, 0.4616774 , 0.43184069,
       0.48819864, 0.47684094, 0.31265333, 0.36702782, 0.39819449,
       0.39429393, 0.38042587, 0.52312756, 0.54253584, 0.30370051,
       0.39742628, 0.40167806, 0.39580584, 0.39701292, 0.48776254,
       0.28723362, 0.31300306, 0.43163258, 0.25147137, 0.47811332,
       0.42702377, 0.4109768 , 0.34868267, 0.4347938 , 0.46147653,
       0.45543772, 0.39698908, 0.51042628, 0.38399005, 0.38298044,
       0.39857605, 0.414309  , 0.37536174, 0.4396539 , 0.48893711,
       0.26268643, 0.36757776, 0.41353604, 0.48040897, 0.3981815 ,
       0.40840533, 0.45831829, 0.2714923 , 0.33388761, 0.44718999,
       0.39128232, 0.31749308, 0.50298232, 0.31995139, 0.32890812,
       0.43078923, 0.40450433, 0.33882618, 0.42466685, 0.28405204])}, 'en_US': {'source_spk_sim_mean': 0.1396378991737341, 'source_spk_sim_ci': 0.03758366562596722, 'source_spk_sim_std': 0.1832348093508897, 'synth_spk_sim_mean': 0.28899088526765504, 'synth_spk_sim_ci': 0.04773402542546212, 'synth_spk_sim_std': 0.1832348093508897, 'source_spk_sim': array([ 0.14274122,  0.12445658, -0.1214769 ,  0.35147715,  0.28287831,
        0.03765824,  0.04510548,  0.17335592, -0.06585523,  0.34969464,
        0.21735346,  0.16898362,  0.05056274,  0.01538621, -0.09701206,
        0.36087438,  0.31958145,  0.00452788,  0.01271427,  0.1442764 ,
       -0.06793311,  0.29383484,  0.18481231,  0.03119241,  0.01770007,
        0.1314881 , -0.04432963,  0.40434945,  0.35474682,  0.18454565,
        0.11875288,  0.15400995, -0.03973595,  0.31236455,  0.21866459,
        0.0750358 ,  0.05021894,  0.09881094, -0.02546242,  0.40829083,
        0.29937989,  0.15408845,  0.10984007,  0.04674723, -0.06639482,
        0.25364506,  0.25146931,  0.0292139 ,  0.08667424,  0.04945223,
       -0.03389518,  0.43431273,  0.25988558,  0.24545366,  0.15717879,
        0.06878607, -0.05518591,  0.35585451,  0.26188117,  0.09124617]), 'synth_spk_sim': array([0.47661617, 0.16924696, 0.661551  , 0.20352963, 0.07940792,
       0.34642282, 0.44972396, 0.24711996, 0.62958401, 0.20984003,
       0.0321718 , 0.33244991, 0.46814793, 0.15990968, 0.48614365,
       0.18174073, 0.02662871, 0.03571318, 0.27350354, 0.207458  ,
       0.58002663, 0.17675063, 0.09997758, 0.28393343, 0.42838237,
       0.23032604, 0.59361488, 0.21535945, 0.14030419, 0.31719008,
       0.3679398 , 0.19950615, 0.61627817, 0.1044385 , 0.00909924,
       0.26477027, 0.41573057, 0.19150931, 0.58860517, 0.18677051,
       0.06356842, 0.27292052, 0.40945897, 0.23161201, 0.63980776,
       0.07578605, 0.06830435, 0.25590271, 0.37205467, 0.28623718,
       0.64833891, 0.18592963, 0.04796574, 0.34688684, 0.42900437,
       0.2472654 , 0.5864706 , 0.17137566, 0.04770205, 0.26543871])}, 'pt_BR': {'source_spk_sim_mean': 0.14620646197193612, 'source_spk_sim_ci': 0.029524146954688347, 'source_spk_sim_std': 0.14009575306608418, 'synth_spk_sim_mean': 0.5190559243162473, 'synth_spk_sim_ci': 0.03649598164533062, 'synth_spk_sim_std': 0.14009575306608418, 'source_spk_sim': array([-0.08242749,  0.13893288,  0.18725114,  0.11586095,  0.27711564,
        0.17387854,  0.02985496,  0.19001536,  0.2312957 ,  0.20221202,
        0.27957368,  0.22962825, -0.08151177,  0.12011602,  0.2006705 ,
        0.24378069,  0.24574819,  0.07638108, -0.10766689,  0.11871389,
        0.1981608 ,  0.0176748 ,  0.20671161,  0.14522134, -0.04394303,
        0.07638361,  0.24146087,  0.05830962,  0.24120595,  0.26960093,
       -0.00676416,  0.13108623,  0.26654473,  0.18541692,  0.28692469,
        0.16165733,  0.04303798,  0.11568205,  0.16137238,  0.15591662,
        0.32204136,  0.27445933, -0.19294065,  0.15239206,  0.17868032,
        0.04116136,  0.24188375,  0.20766881,  0.04264418,  0.07857044,
        0.22383851,  0.20193799,  0.36235803,  0.26919073, -0.06015762,
        0.078462  ,  0.11603708,  0.15388705,  0.18464397,  0.19454443]), 'synth_spk_sim': array([0.78643227, 0.35667241, 0.43275988, 0.60830444, 0.65392458,
       0.41569138, 0.75361067, 0.35573325, 0.51142573, 0.61631149,
       0.58087307, 0.42217419, 0.7331593 , 0.3630833 , 0.4630506 ,
       0.52282923, 0.55748433, 0.31037605, 0.70493543, 0.33217862,
       0.37284562, 0.56801587, 0.57557166, 0.36718136, 0.75547612,
       0.33445033, 0.48008078, 0.67143518, 0.61111683, 0.43419248,
       0.79185081, 0.34492555, 0.39374369, 0.63737541, 0.60308868,
       0.47222885, 0.74977595, 0.40986776, 0.46864867, 0.55543751,
       0.56421584, 0.44145331, 0.78483254, 0.34695631, 0.44035205,
       0.62669069, 0.61558485, 0.3882972 , 0.71915174, 0.36018088,
       0.44097465, 0.47825515, 0.5658592 , 0.45928255, 0.73491484,
       0.3260991 , 0.41523764, 0.38507274, 0.53059936, 0.4410255 ])}, 'fr_FR': {'source_spk_sim_mean': 0.2874874797339241, 'source_spk_sim_ci': 0.038762835833866735, 'source_spk_sim_std': 0.14186723546705093, 'synth_spk_sim_mean': 0.3810433233777682, 'synth_spk_sim_ci': 0.03695746593572315, 'synth_spk_sim_std': 0.14186723546705093, 'source_spk_sim': array([0.25132456, 0.05423858, 0.06255003, 0.22839147, 0.37141562,
       0.31778729, 0.36155769, 0.12805922, 0.12557383, 0.36854586,
       0.58138174, 0.45951742, 0.17716439, 0.15054248, 0.08469994,
       0.32229638, 0.51229101, 0.49726281, 0.26422739, 0.13352232,
       0.11217442, 0.38959354, 0.43949491, 0.43366516, 0.09574208,
       0.19944924, 0.30200219, 0.2174709 , 0.51830465, 0.45920369,
       0.17499699, 0.21535516, 0.14291807, 0.34290546, 0.425253  ,
       0.36728269, 0.20373581, 0.11981373, 0.13894515, 0.34221128,
       0.50564027, 0.45970026, 0.30142885, 0.07173972, 0.22363885,
       0.30665016, 0.42966029, 0.26463097, 0.29594764, 0.10490746,
       0.04259308, 0.31081465, 0.48630652, 0.47566003, 0.262651  ,
       0.10391334, 0.10128853, 0.40257493, 0.5120225 , 0.49461162]), 'synth_spk_sim': array([0.6746254 , 0.42866084, 0.41968367, 0.28055999, 0.46629959,
       0.27852485, 0.61597526, 0.42360374, 0.40269017, 0.23339549,
       0.46995467, 0.26921239, 0.70471221, 0.36725459, 0.3800869 ,
       0.26150483, 0.48010913, 0.29889432, 0.64236307, 0.3669202 ,
       0.38899946, 0.14171697, 0.47820988, 0.30507961, 0.52886128,
       0.35602373, 0.25492358, 0.16685565, 0.25831813, 0.17684665,
       0.67295229, 0.42314067, 0.33543658, 0.22912103, 0.45128486,
       0.26754034, 0.65115595, 0.35915595, 0.43652722, 0.24758182,
       0.52285552, 0.25651255, 0.52134168, 0.28806055, 0.30886218,
       0.21319734, 0.4225193 , 0.33032155, 0.58859301, 0.3778308 ,
       0.3368403 , 0.23516536, 0.52236468, 0.20712383, 0.60881788,
       0.36500731, 0.33942252, 0.18111561, 0.44070482, 0.20117965])}, 'es_MX': {'source_spk_sim_mean': 0.26611773784582815, 'source_spk_sim_ci': 0.040109034760465116, 'source_spk_sim_std': 0.13392332772499502, 'synth_spk_sim_mean': 0.3959495445092519, 'synth_spk_sim_ci': 0.034888019112381444, 'synth_spk_sim_std': 0.13392332772499502, 'source_spk_sim': array([ 0.24324167,  0.42586109,  0.55680591,  0.05765478,  0.48724619,
        0.35475487,  0.16919526,  0.34033263,  0.45622218,  0.16686805,
        0.43839163,  0.2232337 ,  0.2328556 ,  0.36007962,  0.36446124,
        0.12565851,  0.52133691,  0.28458041,  0.17415008,  0.08119297,
        0.18582639,  0.04984178,  0.19359116,  0.17452189, -0.00386555,
        0.1848685 ,  0.25243849, -0.02490721,  0.28068006,  0.15499593,
        0.30051255,  0.38473025,  0.40777916,  0.07140352,  0.61941427,
        0.37566724,  0.13758682,  0.31763497,  0.37446252,  0.15443212,
        0.49224183,  0.28927508,  0.16307472,  0.30453005,  0.2068902 ,
        0.13361697,  0.43744862,  0.09039851,  0.16173801,  0.17903976,
        0.40691453,  0.04829381,  0.52108705,  0.35081267,  0.08934932,
        0.36440095,  0.50534379,  0.07378463,  0.37987459,  0.11321103]), 'synth_spk_sim': array([0.55089456, 0.24010584, 0.39219069, 0.62020105, 0.43222937,
       0.44882089, 0.48260242, 0.27130133, 0.29317915, 0.67300099,
       0.37959096, 0.42612675, 0.50011468, 0.2535913 , 0.32345614,
       0.61030334, 0.35539335, 0.37614268, 0.52847964, 0.20867661,
       0.34296995, 0.56238186, 0.36210001, 0.44434962, 0.62570363,
       0.29414538, 0.36100358, 0.43765411, 0.36519426, 0.41213831,
       0.41926688, 0.23139331, 0.34853673, 0.62598753, 0.30484223,
       0.30230564, 0.47564009, 0.22266981, 0.43539083, 0.64713591,
       0.22721019, 0.37109852, 0.42908227, 0.13972647, 0.30832896,
       0.32417178, 0.18746743, 0.26689687, 0.56848395, 0.27969712,
       0.45270607, 0.67304671, 0.29479071, 0.44580823, 0.30940953,
       0.21643935, 0.34521896, 0.65504074, 0.3663719 , 0.3087655 ])}, 'hi_HI': {'source_spk_sim_mean': 0.31700706102419646, 'source_spk_sim_ci': 0.05002030834625024, 'source_spk_sim_std': 0.11241349989256882, 'synth_spk_sim_mean': 0.42266396979490917, 'synth_spk_sim_ci': 0.029284549595385106, 'synth_spk_sim_std': 0.11241349989256882, 'source_spk_sim': array([0.00131073, 0.39837536, 0.02550568, 0.38667795, 0.20622911,
       0.11609415, 0.05127692, 0.57174855, 0.16695745, 0.45366195,
       0.25859383, 0.17719094, 0.12355732, 0.66764218, 0.14360048,
       0.52077883, 0.3822633 , 0.26807982, 0.14592005, 0.63942564,
       0.17315054, 0.53942561, 0.44183093, 0.313054  , 0.0557759 ,
       0.68067694, 0.11303044, 0.51433182, 0.44921947, 0.40307352,
       0.16110995, 0.59711933, 0.17260237, 0.48376927, 0.33557415,
       0.24527019, 0.05418389, 0.52802306, 0.11558119, 0.53554708,
       0.42387256, 0.28811848, 0.06649411, 0.60317558, 0.22117174,
       0.50067294, 0.35033396, 0.26753974, 0.07530171, 0.56346172,
       0.1530942 , 0.50897902, 0.34932658, 0.28340846, 0.01038395,
       0.66183233, 0.16160962, 0.36625049, 0.34368619, 0.20447037]), 'synth_spk_sim': array([0.57763922, 0.40673754, 0.30579531, 0.41627502, 0.38056919,
       0.47142553, 0.54692638, 0.1979485 , 0.31181532, 0.4441269 ,
       0.27429858, 0.46083558, 0.625296  , 0.27237803, 0.38927549,
       0.49358848, 0.29740745, 0.48531896, 0.66103351, 0.2945402 ,
       0.43938416, 0.48339152, 0.30663541, 0.41159973, 0.62603104,
       0.25003225, 0.48556688, 0.50392324, 0.24689391, 0.40595585,
       0.60620111, 0.36231747, 0.49521682, 0.43405282, 0.37689552,
       0.44917578, 0.64039719, 0.29890946, 0.51004136, 0.51122171,
       0.29312664, 0.49832234, 0.61912841, 0.25594702, 0.41631234,
       0.42851764, 0.33626932, 0.40116802, 0.53157842, 0.26961851,
       0.52291268, 0.38620168, 0.38588849, 0.44472712, 0.5160675 ,
       0.24119733, 0.41903108, 0.46119374, 0.33237946, 0.44317603])}, 'es_ES': {'source_spk_sim_mean': 0.1707780520625723, 'source_spk_sim_ci': 0.025605041581029324, 'source_spk_sim_std': 0.1360308956483095, 'synth_spk_sim_mean': 0.3537095253666242, 'synth_spk_sim_ci': 0.03543705617140842, 'synth_spk_sim_std': 0.1360308956483095, 'source_spk_sim': array([ 0.37626851,  0.16524099,  0.06511566,  0.05677448,  0.09434629,
        0.26491377,  0.34048864,  0.28004664,  0.17257616,  0.20642234,
        0.18361485,  0.33101642,  0.14309435,  0.24400498,  0.1220056 ,
        0.05315376,  0.06885204,  0.22398175,  0.2304903 ,  0.21806762,
        0.13053592,  0.08786929,  0.02634774,  0.19289064,  0.30777568,
        0.13291533,  0.10874115, -0.00220048, -0.11072244,  0.17405711,
        0.37362951,  0.22012065,  0.06849832,  0.15583074,  0.11879291,
        0.31157857,  0.26578802,  0.22105065,  0.178819  ,  0.1251331 ,
        0.06194448,  0.30015761,  0.24315085,  0.20372692,  0.18905471,
        0.17433473,  0.11827856,  0.28352195,  0.15822935,  0.184092  ,
        0.19069305,  0.16322361,  0.09108266,  0.27502099,  0.11729039,
        0.25723851,  0.01656309,  0.16015849,  0.13833436, -0.00733975]), 'synth_spk_sim': array([0.58968025, 0.23181699, 0.38922507, 0.48116577, 0.20487285,
       0.34591728, 0.57587707, 0.22960964, 0.40229061, 0.36521685,
       0.25314122, 0.34498957, 0.61464018, 0.19961475, 0.31568331,
       0.3431516 , 0.25516626, 0.33320135, 0.63751572, 0.2339472 ,
       0.24112734, 0.40765312, 0.24120456, 0.30554089, 0.61296469,
       0.26536015, 0.3214958 , 0.4603619 , 0.20506403, 0.24210408,
       0.56689364, 0.26561761, 0.3109172 , 0.38959801, 0.26397988,
       0.31250191, 0.56863201, 0.25538504, 0.35872352, 0.51270437,
       0.25138161, 0.26424992, 0.58935517, 0.22669435, 0.32113343,
       0.55425233, 0.18056725, 0.3443861 , 0.47599721, 0.25233862,
       0.3593559 , 0.58011001, 0.24429406, 0.38049418, 0.58935034,
       0.15342316, 0.20543863, 0.35491788, 0.11921075, 0.32106733])}}}
{'model': 'radmmm-normlogf0-vicreg-crossreg-low-weight', 'accent_stats': {'fr_FR': {'source_spk_sim_mean': 0.2314875301749756, 'source_spk_sim_ci': 0.025543493873459684, 'source_spk_sim_std': 0.122359168235511, 'synth_spk_sim_mean': 0.34769030710061394, 'synth_spk_sim_ci': 0.03187546988633314, 'synth_spk_sim_std': 0.122359168235511, 'source_spk_sim': array([0.28486651, 0.08156076, 0.03604135, 0.14417702, 0.15361281,
       0.32428175, 0.30940986, 0.09650436, 0.14751951, 0.2029959 ,
       0.3264254 , 0.40104082, 0.28152025, 0.16549914, 0.09187751,
       0.27993721, 0.13785443, 0.44803026, 0.2593011 , 0.14766271,
       0.13733178, 0.22787654, 0.20448121, 0.35772052, 0.16548857,
       0.17907026, 0.32621819, 0.18730442, 0.3567628 , 0.41785949,
       0.25880989, 0.2001217 , 0.20260274, 0.27546594, 0.22590159,
       0.30762273, 0.2460409 , 0.18167369, 0.16982342, 0.18769205,
       0.30598149, 0.3659153 , 0.23289281, 0.1812724 , 0.05398736,
       0.27880096, 0.24557112, 0.32455751, 0.2855247 , 0.00967655,
       0.05857192, 0.25321996, 0.20633799, 0.4352462 , 0.28211352,
       0.17914325, 0.17119692, 0.29827929, 0.26091725, 0.3240582 ]), 'synth_spk_sim': array([0.26156557, 0.30444607, 0.31455413, 0.33281529, 0.62530142,
       0.30743149, 0.22467743, 0.37890354, 0.31993765, 0.36205178,
       0.63286626, 0.45743278, 0.25214821, 0.36638996, 0.36449152,
       0.33521438, 0.62827396, 0.37744156, 0.17176297, 0.35552698,
       0.3493669 , 0.30159011, 0.56358778, 0.27592522, 0.14121795,
       0.36204877, 0.22091331, 0.23059326, 0.48056358, 0.24886313,
       0.27737802, 0.37319735, 0.2592468 , 0.27920312, 0.55269665,
       0.33624914, 0.28114659, 0.34893614, 0.38469467, 0.32120639,
       0.63918358, 0.33057228, 0.07927902, 0.26092103, 0.24890785,
       0.2295011 , 0.59022361, 0.31523609, 0.26981667, 0.37120932,
       0.30539551, 0.27185148, 0.58039993, 0.36318591, 0.24951011,
       0.30268493, 0.29327008, 0.30531004, 0.49324799, 0.39985406])}, 'es_MX': {'source_spk_sim_mean': 0.20003105991830428, 'source_spk_sim_ci': 0.024895749820555136, 'source_spk_sim_std': 0.09879586647025815, 'synth_spk_sim_mean': 0.24988451145278912, 'synth_spk_sim_ci': 0.025737055195615123, 'synth_spk_sim_std': 0.09879586647025815, 'source_spk_sim': array([0.10526601, 0.40831605, 0.35747361, 0.08174421, 0.27735883,
       0.25074255, 0.08504743, 0.23832826, 0.3051005 , 0.12205382,
       0.26683459, 0.11474884, 0.09142406, 0.42408389, 0.22528754,
       0.10907103, 0.25671828, 0.18831907, 0.22593521, 0.05091657,
       0.20016737, 0.15500435, 0.11136825, 0.05547196, 0.0665463 ,
       0.20224416, 0.22833271, 0.05778069, 0.21652199, 0.15364102,
       0.10741606, 0.28438169, 0.2809929 , 0.06964588, 0.32064095,
       0.2126088 , 0.14314142, 0.26226145, 0.28412125, 0.18401611,
       0.19822799, 0.2609182 , 0.16578436, 0.2031374 , 0.44267905,
       0.11631415, 0.2573964 , 0.12486818, 0.17846903, 0.19802077,
       0.2598283 , 0.09138215, 0.22251205, 0.27442306, 0.0350437 ,
       0.32517123, 0.29409957, 0.13535319, 0.28531188, 0.15184727]), 'synth_spk_sim': array([0.21005334, 0.25932324, 0.19795902, 0.36033121, 0.34865949,
       0.43390211, 0.04890931, 0.31836072, 0.29870188, 0.30719706,
       0.24905692, 0.37693509, 0.0664273 , 0.27784547, 0.22655663,
       0.24607643, 0.27411565, 0.41338667, 0.1688499 , 0.31073484,
       0.28646278, 0.21519229, 0.19645207, 0.27776074, 0.19154836,
       0.31875414, 0.14589702, 0.27387762, 0.25629905, 0.30617359,
       0.053736  , 0.30817306, 0.22260976, 0.32492325, 0.33170518,
       0.36366579, 0.14418267, 0.22603647, 0.12870267, 0.38117349,
       0.37468463, 0.37476394, 0.12839717, 0.20731977, 0.11285581,
       0.07017703, 0.29893512, 0.2231296 , 0.09592833, 0.2809042 ,
       0.2818107 , 0.30340046, 0.33763227, 0.4417913 , 0.00834891,
       0.22107756, 0.21349326, 0.17426497, 0.29496843, 0.20247896])}, 'hi_HI': {'source_spk_sim_mean': 0.2715414933860302, 'source_spk_sim_ci': 0.027140932327438833, 'source_spk_sim_std': 0.11805051665177, 'synth_spk_sim_mean': 0.3824955289562543, 'synth_spk_sim_ci': 0.03075303422590194, 'synth_spk_sim_std': 0.11805051665177, 'source_spk_sim': array([0.20711659, 0.38013753, 0.1637748 , 0.24702431, 0.16179843,
       0.13317576, 0.22403139, 0.45142284, 0.09310533, 0.29504189,
       0.16231826, 0.33921945, 0.22176929, 0.50941044, 0.23434934,
       0.32710639, 0.22534376, 0.37581944, 0.28035972, 0.53880656,
       0.25315571, 0.28931877, 0.20020451, 0.35968244, 0.2322223 ,
       0.49412525, 0.22133227, 0.27032986, 0.25327989, 0.37604177,
       0.29276091, 0.47099429, 0.22546487, 0.23678464, 0.12836972,
       0.25849757, 0.15228413, 0.29585776, 0.18182153, 0.33543131,
       0.23438321, 0.363841  , 0.15754001, 0.41111013, 0.17889391,
       0.30900395, 0.1830581 , 0.3376137 , 0.16528329, 0.36746779,
       0.16236033, 0.35106722, 0.2086942 , 0.36795723, 0.14599444,
       0.38117096, 0.12186864, 0.34733495, 0.13643859, 0.26231694]), 'synth_spk_sim': array([0.37004843, 0.36228305, 0.37049851, 0.60577303, 0.49007094,
       0.33270568, 0.27419117, 0.26070487, 0.27185535, 0.64688843,
       0.36407605, 0.37574738, 0.2988742 , 0.30486372, 0.22273824,
       0.56247437, 0.45594144, 0.2957496 , 0.2392427 , 0.30922112,
       0.35897443, 0.55937409, 0.44093776, 0.35584623, 0.27153406,
       0.27361304, 0.27271178, 0.60500681, 0.4425559 , 0.34825912,
       0.32999185, 0.34869397, 0.27764478, 0.63678628, 0.51391363,
       0.34282658, 0.24510449, 0.33771765, 0.35357979, 0.60952932,
       0.41637939, 0.41351193, 0.38356459, 0.29643145, 0.39283484,
       0.60843241, 0.41338974, 0.32834974, 0.24996656, 0.28610727,
       0.23415861, 0.64459139, 0.42771569, 0.28760353, 0.2152462 ,
       0.34415027, 0.36135617, 0.55924475, 0.38232565, 0.36582169])}, 'de_DE': {'source_spk_sim_mean': 0.10727247872079412, 'source_spk_sim_ci': 0.03384322741607814, 'source_spk_sim_std': 0.135029668240537, 'synth_spk_sim_mean': 0.37530999730030695, 'synth_spk_sim_ci': 0.03517622901357423, 'synth_spk_sim_std': 0.135029668240537, 'source_spk_sim': array([ 0.05497365,  0.06508011,  0.09486856,  0.0521479 ,  0.05451373,
        0.05599031,  0.37418851,  0.02075146,  0.12576115, -0.01198731,
        0.0941216 ,  0.03612117,  0.41066781,  0.31618598,  0.03051655,
        0.11479423,  0.0694318 , -0.02709   ,  0.08883505,  0.46598753,
       -0.0467459 ,  0.07903362,  0.01646222, -0.02093742,  0.10660437,
        0.08476654,  0.37865621, -0.01859809,  0.12099138,  0.16312206,
        0.06892477,  0.04367417,  0.31881326, -0.01925995,  0.11600217,
        0.11261457,  0.09153541,  0.06384466,  0.01529525,  0.27151442,
        0.03891018,  0.15619966,  0.04709778,  0.04766734,  0.11870141,
        0.06180887,  0.42670217, -0.00345185,  0.08122598,  0.05562931,
        0.01367615,  0.05494697,  0.4405565 ,  0.01217642,  0.08517247,
       -0.01446076,  0.02204146,  0.02402734,  0.34364858, -0.00810075]), 'synth_spk_sim': array([0.09449455, 0.33097544, 0.48681238, 0.29872745, 0.18130441,
       0.34970075, 0.48071292, 0.482187  , 0.36912179, 0.26955661,
       0.16417314, 0.41629311, 0.61206347, 0.53223842, 0.46629721,
       0.40758148, 0.28886771, 0.12863252, 0.32442462, 0.42707551,
       0.422847  , 0.38589063, 0.19902249, 0.46434581, 0.20316781,
       0.42701083, 0.41458535, 0.49554834, 0.45435047, 0.23694497,
       0.16275808, 0.46582249, 0.6042968 , 0.48872799, 0.45454669,
       0.41275144, 0.25984952, 0.17609215, 0.47785929, 0.5659039 ,
       0.51457387, 0.51034015, 0.31668821, 0.17717685, 0.29470766,
       0.28290117, 0.56053567, 0.53014725, 0.3567166 , 0.25813422,
       0.19244757, 0.4056693 , 0.44450265, 0.52376395, 0.39903596,
       0.34905523, 0.15543731, 0.23172015, 0.56170243, 0.56978106])}, 'en_US': {'source_spk_sim_mean': 0.09443063035529728, 'source_spk_sim_ci': 0.04149782813921855, 'source_spk_sim_std': 0.1406836048006153, 'synth_spk_sim_mean': 0.23498227794965107, 'synth_spk_sim_ci': 0.03664912137757862, 'synth_spk_sim_std': 0.1406836048006153, 'source_spk_sim': array([ 0.11562061,  0.30803481, -0.2341124 ,  0.11130476, -0.02661602,
        0.14199328,  0.1330868 ,  0.32919642, -0.17782381,  0.15660079,
       -0.00410627,  0.33237979,  0.12011047,  0.25515527, -0.25706595,
        0.18632674, -0.06561003,  0.29652572, -0.02805144,  0.4464398 ,
       -0.0796354 ,  0.11270312, -0.03403287,  0.06297344,  0.1646789 ,
        0.33287001, -0.10071541,  0.19219585,  0.09625798,  0.1529379 ,
        0.06936529,  0.31702745, -0.1680657 ,  0.1003757 , -0.0009095 ,
        0.16071552,  0.07378739,  0.18989222, -0.10534012,  0.13339356,
       -0.02900862,  0.12284086,  0.03990308,  0.21866497, -0.18500336,
        0.13181548,  0.0560431 ,  0.1111275 ,  0.09261722,  0.30461839,
       -0.15501891,  0.17120217,  0.06061499,  0.24739702,  0.1894705 ,
        0.33784768, -0.20912136,  0.15902965, -0.01598248,  0.20691527]), 'synth_spk_sim': array([0.4196175 , 0.153464  , 0.2130172 , 0.19743948, 0.13676739,
       0.49875385, 0.39204803, 0.17995282, 0.13692611, 0.10418051,
       0.12671328, 0.42807394, 0.3803784 , 0.16704142, 0.14809686,
       0.1088942 , 0.05568832, 0.47667041, 0.13825352, 0.09675732,
       0.16555645, 0.17909092, 0.11300223, 0.50996417, 0.34981021,
       0.15293796, 0.11504726, 0.11100203, 0.16014418, 0.56460023,
       0.41819787, 0.14782767, 0.19269264, 0.09388434, 0.16952935,
       0.46669787, 0.36340281, 0.12043507, 0.15207794, 0.14410555,
       0.14256556, 0.42529541, 0.35601115, 0.19292827, 0.11008056,
       0.10951208, 0.14282838, 0.48596063, 0.33207005, 0.1216682 ,
       0.16348487, 0.1556292 , 0.17886391, 0.52395463, 0.39085314,
       0.15286836, 0.12641044, 0.13176417, 0.20675184, 0.40069452])}, 'pt_BR': {'source_spk_sim_mean': 0.14248562846332788, 'source_spk_sim_ci': 0.024514756159145053, 'source_spk_sim_std': 0.19710291676011807, 'synth_spk_sim_mean': 0.2644303630416592, 'synth_spk_sim_ci': 0.051346770154589834, 'synth_spk_sim_std': 0.19710291676011807, 'source_spk_sim': array([ 0.08043908,  0.15486291,  0.16512968,  0.07064299,  0.2695621 ,
        0.13320534,  0.04492765,  0.15331526,  0.18673602,  0.23199466,
        0.33341917,  0.18029524, -0.02413831,  0.12055919,  0.12959799,
       -0.06267937,  0.27471456,  0.16295721,  0.10222822,  0.1093002 ,
        0.10197317,  0.16516329,  0.20308512,  0.18010138,  0.09202269,
        0.13800065,  0.11760052,  0.1479297 ,  0.29233459,  0.22035889,
       -0.0458527 ,  0.12370747,  0.10220306,  0.0723801 ,  0.27820158,
        0.14621527,  0.07584869,  0.12616879,  0.16367759,  0.11967837,
        0.32184088,  0.24278113, -0.02422447,  0.13063461,  0.13772081,
        0.10514393,  0.25625059,  0.1576322 , -0.01681567,  0.13251801,
        0.17161705,  0.13541843,  0.3912169 ,  0.19867945, -0.05145391,
        0.16047633,  0.10653468, -0.03065491,  0.21419768,  0.17175598]), 'synth_spk_sim': array([ 0.08560067,  0.30567449,  0.26035467,  0.04098072,  0.58942086,
        0.40449324,  0.05549122,  0.33474693,  0.19927518,  0.06191729,
        0.64724541,  0.42182478,  0.04826855,  0.34348527,  0.18902738,
        0.04706325,  0.52165061,  0.26438987,  0.02408948,  0.33090606,
        0.11456742,  0.02728572,  0.60558766,  0.3785814 ,  0.13170983,
        0.31890494,  0.29864904,  0.10122543,  0.66153836,  0.38189605,
        0.08823939,  0.28905371,  0.19640695,  0.0700596 ,  0.5689044 ,
        0.46185595,  0.06434985,  0.31307265,  0.16480638,  0.05835653,
        0.61509901,  0.38459703,  0.11082081,  0.27252597,  0.25663504,
        0.05422878,  0.59175318,  0.36494046,  0.07173569,  0.32529902,
        0.19956951,  0.06762756,  0.6035701 ,  0.37324667, -0.04409022,
        0.24291696,  0.14887653, -0.09091324,  0.61721092,  0.22921479])}, 'es_ES': {'source_spk_sim_mean': 0.1355560244245377, 'source_spk_sim_ci': 0.02325381546924741, 'source_spk_sim_std': 0.18806024283326875, 'synth_spk_sim_mean': 0.4077646022041639, 'synth_spk_sim_ci': 0.04899108659933366, 'synth_spk_sim_std': 0.18806024283326875, 'source_spk_sim': array([ 2.74228096e-01,  2.06413209e-01,  7.86133558e-02,  1.38032308e-03,
        8.13388079e-02,  1.73087329e-01,  3.25842649e-01,  2.28402153e-01,
        1.82047486e-01,  3.57369296e-02,  1.30773440e-01,  2.38636240e-01,
        1.16814211e-01,  1.19349524e-01,  1.84369728e-01,  2.40341353e-04,
        7.48619959e-02,  2.18501508e-01,  1.00810871e-01,  1.67540118e-01,
        1.47875413e-01, -2.43184399e-02,  3.03515550e-02,  2.18570694e-01,
        2.06991360e-01,  9.51566547e-02,  1.14818901e-01, -6.64736107e-02,
        4.00847904e-02,  2.75156111e-01,  2.77093679e-01,  1.82330832e-01,
        1.14233635e-01, -2.29229331e-02,  1.09411292e-01,  2.08231822e-01,
        2.32499987e-01,  1.87405899e-01,  1.34716064e-01, -4.63811867e-02,
        1.27777159e-01,  2.22765639e-01,  2.06255540e-01,  1.83011368e-01,
        1.83296055e-01,  5.52961864e-02,  6.01239949e-02,  2.19690368e-01,
        1.14558056e-01,  1.39006063e-01,  1.59012139e-01,  3.61803286e-02,
        5.66827580e-02,  2.46973768e-01,  1.70416653e-01,  2.31609404e-01,
        1.21032670e-01, -2.04910450e-02,  7.66170397e-02,  1.89726487e-01]), 'synth_spk_sim': array([0.62549216, 0.23486616, 0.42554358, 0.74399805, 0.27732697,
       0.32342881, 0.5722959 , 0.17836022, 0.30023882, 0.72094446,
       0.27574378, 0.27184749, 0.55053246, 0.15787636, 0.43863994,
       0.7437008 , 0.28248906, 0.20205864, 0.66479325, 0.19968119,
       0.38751087, 0.70489579, 0.42151722, 0.3362889 , 0.58585614,
       0.17945968, 0.33485016, 0.78271115, 0.33202204, 0.35986796,
       0.58659655, 0.21232897, 0.42840809, 0.75329256, 0.32824582,
       0.34284458, 0.55782837, 0.18989816, 0.40490496, 0.7454924 ,
       0.31576115, 0.28310263, 0.60656053, 0.14798865, 0.33091035,
       0.61521745, 0.22557059, 0.20901483, 0.51418638, 0.20385787,
       0.47910821, 0.68613881, 0.34289712, 0.28375944, 0.50624162,
       0.29750547, 0.19656551, 0.62399846, 0.27737823, 0.15543436])}}}


==> data/radttsablation/all_models_transcript_stats.json <==
{"radtts-baseline": {"cer": 17.73314285714286, "wer": 31.12677142857143, "accent_specific_stats": {"pt_BR": {"cer": 22.4267, "wer": 42.3221}, "en_US": {"cer": 13.6448, "wer": 22.3958}, "de_DE": {"cer": 18.7262, "wer": 34.1085}, "es_ES": {"cer": 16.6071, "wer": 28.0161}, "es_MX": {"cer": 16.8547, "wer": 29.1312}, "fr_FR": {"cer": 24.5705, "wer": 38.3415}, "hi_HI": {"cer": 11.302, "wer": 23.5722}}}, "radtts-vicreg-crossreg-low-weight": {"cer": 16.971342857142854, "wer": 30.343199999999996, "accent_specific_stats": {"pt_BR": {"cer": 22.9854, "wer": 45.0237}, "en_US": {"cer": 29.5455, "wer": 41.3556}, "de_DE": {"cer": 17.8086, "wer": 31.7823}, "es_ES": {"cer": 10.7773, "wer": 20.4774}, "es_MX": {"cer": 9.5595, "wer": 20.654}, "fr_FR": {"cer": 19.1121, "wer": 33.0888}, "hi_HI": {"cer": 9.011, "wer": 20.0206}}}, "radtts-with-adv-loss": {"cer": 39.85415714285715, "wer": 56.68347142857142, "accent_specific_stats": {"pt_BR": {"cer": 44.7965, "wer": 70.1852}, "en_US": {"cer": 38.8135, "wer": 49.5763}, "de_DE": {"cer": 55.4856, "wer": 72.5059}, "es_ES": {"cer": 55.1143, "wer": 65.9287}, "es_MX": {"cer": 18.5197, "wer": 35.7627}, "fr_FR": {"cer": 49.291, "wer": 67.9081}, "hi_HI": {"cer": 16.9585, "wer": 34.9174}}}, "radtts-aug": {"cer": 44.30231428571428, "wer": 58.295871428571424, "accent_specific_stats": {"pt_BR": {"cer": 21.8414, "wer": 43.1731}, "en_US": {"cer": 38.9898, "wer": 46.1883}, "de_DE": {"cer": 135.4366, "wer": 151.4151}, "es_ES": {"cer": 27.9424, "wer": 39.2442}, "es_MX": {"cer": 9.5868, "wer": 24.1796}, "fr_FR": {"cer": 20.1826, "wer": 33.1391}, "hi_HI": {"cer": 56.1366, "wer": 70.7317}}}, "radtts-vicreg": {"cer": 13.745271428571428, "wer": 25.12784285714286, "accent_specific_stats": {"pt_BR": {"cer": 24.676, "wer": 44.2815}, "en_US": {"cer": 11.315, "wer": 17.5347}, "de_DE": {"cer": 14.5761, "wer": 27.9412}, "es_ES": {"cer": 7.2562, "wer": 15.7178}, "es_MX": {"cer": 8.8746, "wer": 19.1525}, "fr_FR": {"cer": 21.5116, "wer": 34.5833}, "hi_HI": {"cer": 8.0074, "wer": 16.6839}}}, "radtts-vicreg-crossreg": {"cer": 12.223742857142856, "wer": 24.36695714285714, "accent_specific_stats": {"pt_BR": {"cer": 20.8512, "wer": 42.4186}, "en_US": {"cer": 7.0223, "wer": 13.2819}, "de_DE": {"cer": 14.3759, "wer": 26.4165}, "es_ES": {"cer": 7.4159, "wer": 15.0367}, "es_MX": {"cer": 8.7532, "wer": 20.8475}, "fr_FR": {"cer": 17.5685, "wer": 31.5747}, "hi_HI": {"cer": 9.5792, "wer": 20.9928}}}}

==> data/radttsablation/speaker_sim_collated_model_stats.txt <==
{'model': 'radtts-vicreg-crossreg', 'accent_sim_mean': 0.22356513673827674, 'accent_sim_ci': 0.014199261261666749, 'spk_sim_mean': 0.42170355967024253, 'spk_sim_ci': 0.015693856429337315}
{'model': 'radtts-baseline', 'accent_sim_mean': 0.2526216090612468, 'accent_sim_ci': 0.01706839270269647, 'spk_sim_mean': 0.3062523536140188, 'spk_sim_ci': 0.01769107771732104}
{'model': 'radtts-aug', 'accent_sim_mean': 0.217181283878606, 'accent_sim_ci': 0.014624644832982418, 'spk_sim_mean': 0.3855022456585651, 'spk_sim_ci': 0.014597685011051369}
{'model': 'radtts-vicreg-crossreg-low-weight', 'accent_sim_mean': 0.22208468805599427, 'accent_sim_ci': 0.013986819301770766, 'spk_sim_mean': 0.3784084714062157, 'spk_sim_ci': 0.011240646932918687}
{'model': 'radtts-with-adv-loss', 'accent_sim_mean': 0.254482829692452, 'accent_sim_ci': 0.01697222341291768, 'spk_sim_mean': 0.3027532947199818, 'spk_sim_ci': 0.017400186315204166}
{'model': 'radtts-vicreg', 'accent_sim_mean': 0.22867179645469324, 'accent_sim_ci': 0.01584692805170962, 'spk_sim_mean': 0.40297997194741453, 'spk_sim_ci': 0.01445266303086733}


==> data/radttsablation/speaker_sim_full_model_stats.txt <==
{'model': 'radtts-vicreg-crossreg', 'accent_stats': {'fr_FR': {'source_spk_sim_mean': 0.22490251176059245, 'source_spk_sim_ci': 0.026672030985008498, 'source_spk_sim_std': 0.14164416964689794, 'synth_spk_sim_mean': 0.40863324627280234, 'synth_spk_sim_ci': 0.03689935563687516, 'synth_spk_sim_std': 0.14164416964689794, 'source_spk_sim': array([ 0.25427762,  0.3644312 , -0.01650152,  0.13728353,  0.40561062,
        0.21862517,  0.25449806,  0.28376356,  0.03939015,  0.25994807,
        0.40110376,  0.22183876,  0.22698735,  0.35712355,  0.18208745,
        0.21713302,  0.33098081,  0.32488239,  0.24380319,  0.19113854,
        0.14371768,  0.23313844,  0.32425505,  0.23993325,  0.11008192,
        0.3219789 ,  0.28702483,  0.19380848,  0.42746577,  0.2686415 ,
        0.13839172,  0.27720127,  0.09515117,  0.20920551,  0.20719969,
        0.14607874,  0.18574715,  0.26325125,  0.12825695,  0.15033065,
        0.36757857,  0.15753451,  0.29813263,  0.23615243,  0.24382362,
        0.13050066,  0.37069699,  0.17592713,  0.17625479,  0.18329509,
       -0.08756128,  0.11196936,  0.38317797,  0.14633457,  0.19440916,
        0.2664955 ,  0.17552814,  0.19684052,  0.40161103,  0.11618415]), 'synth_spk_sim': array([0.74311912, 0.33637658, 0.57239497, 0.2980727 , 0.43261328,
       0.32295358, 0.6623981 , 0.31012124, 0.48687232, 0.25406611,
       0.39635071, 0.43178123, 0.72754431, 0.29021522, 0.43836966,
       0.3529911 , 0.45633662, 0.35641563, 0.70304382, 0.34536371,
       0.47000304, 0.26835388, 0.46536139, 0.36479753, 0.5294401 ,
       0.12301803, 0.23146607, 0.2506716 , 0.29244071, 0.40999648,
       0.64577377, 0.27469769, 0.45638806, 0.29135624, 0.34212652,
       0.48540431, 0.6425494 , 0.36723322, 0.4108007 , 0.26767811,
       0.46885335, 0.40148821, 0.59265852, 0.21992061, 0.25426984,
       0.24524859, 0.38965407, 0.30763054, 0.67189467, 0.27681828,
       0.47972077, 0.37979656, 0.52073425, 0.38916358, 0.67713624,
       0.24417046, 0.40163794, 0.32072908, 0.37256402, 0.39694837])}, 'es_MX': {'source_spk_sim_mean': 0.2197361196973361, 'source_spk_sim_ci': 0.03939982674016365, 'source_spk_sim_std': 0.14129764878214937, 'synth_spk_sim_mean': 0.4190328021844228, 'synth_spk_sim_ci': 0.036809084384229675, 'synth_spk_sim_std': 0.14129764878214937, 'source_spk_sim': array([ 0.10615008,  0.43130907,  0.40341359,  0.00325546,  0.37166548,
        0.30414212,  0.07290893,  0.31106615,  0.47207206,  0.17172356,
        0.41953808,  0.19036452,  0.04444865,  0.32997534,  0.48764783,
        0.09072806,  0.45070237,  0.1861167 , -0.02226554, -0.00867996,
        0.21887796,  0.12803739,  0.28571114,  0.01579322, -0.03900268,
        0.30495653,  0.40761653, -0.04136842,  0.32364976,  0.18494384,
        0.14416914,  0.30237681,  0.39562479, -0.01138564,  0.50420147,
        0.16602416,  0.13072596,  0.24017446,  0.28373551,  0.07994224,
        0.42973351,  0.24737462,  0.11104317,  0.22651844,  0.25201488,
        0.08973082,  0.43348983,  0.21208698,  0.10068537,  0.18911034,
        0.43199325,  0.03582798,  0.37806886,  0.16200078,  0.01701023,
        0.22349276,  0.33593878,  0.14991431,  0.2048901 ,  0.11215546]), 'synth_spk_sim': array([0.62234449, 0.29856536, 0.47574744, 0.72240967, 0.40444669,
       0.47595379, 0.45836315, 0.249576  , 0.35834867, 0.46674153,
       0.25370747, 0.32197291, 0.58749747, 0.30318278, 0.33801484,
       0.74330723, 0.3298057 , 0.42774129, 0.43523446, 0.27645496,
       0.36529866, 0.54313481, 0.26126942, 0.18489414, 0.60137016,
       0.28544053, 0.3056277 , 0.59923333, 0.42669731, 0.36868575,
       0.61589688, 0.28209978, 0.35740682, 0.67323315, 0.45277593,
       0.45896995, 0.45295623, 0.28898975, 0.50933331, 0.73394567,
       0.30238068, 0.43552992, 0.40788504, 0.22863393, 0.34743184,
       0.54004794, 0.25760376, 0.23976435, 0.66240162, 0.30600274,
       0.51045126, 0.66098797, 0.39401075, 0.38553876, 0.44375479,
       0.17891029, 0.40568823, 0.41132274, 0.37781292, 0.32913342])}, 'hi_HI': {'source_spk_sim_mean': 0.26850646883249285, 'source_spk_sim_ci': 0.041979135369984946, 'source_spk_sim_std': 0.12066778986197292, 'synth_spk_sim_mean': 0.4311345279216766, 'synth_spk_sim_ci': 0.03143485328857777, 'synth_spk_sim_std': 0.12066778986197292, 'source_spk_sim': array([0.08607285, 0.42240518, 0.07983242, 0.35136792, 0.11602131,
       0.10502878, 0.08769401, 0.60007888, 0.07761093, 0.28672874,
       0.21107799, 0.13060592, 0.10657922, 0.62555116, 0.11511835,
       0.46956301, 0.30572036, 0.31193978, 0.12645915, 0.5490073 ,
       0.11175466, 0.40342724, 0.36274025, 0.23799312, 0.08222888,
       0.52502346, 0.19375439, 0.3889055 , 0.31454217, 0.30821168,
       0.20341155, 0.55896509, 0.15135656, 0.45488629, 0.102012  ,
       0.22354318, 0.08388278, 0.51870549, 0.16773736, 0.4228667 ,
       0.21212232, 0.26839074, 0.04540183, 0.4008804 , 0.1305407 ,
       0.4828164 , 0.21761091, 0.21267489, 0.1504726 , 0.49780509,
       0.11838078, 0.48640499, 0.28681457, 0.23448372, 0.07513639,
       0.47978497, 0.12578903, 0.37098786, 0.16531061, 0.16816773]), 'synth_spk_sim': array([0.44767544, 0.32783428, 0.15679559, 0.51050305, 0.56076717,
       0.34759551, 0.52490723, 0.25623003, 0.2503193 , 0.54045695,
       0.41179639, 0.46862206, 0.53693146, 0.35148326, 0.23897041,
       0.56951016, 0.46278164, 0.482292  , 0.47951812, 0.37155584,
       0.26324987, 0.5399757 , 0.42484847, 0.41655537, 0.5519942 ,
       0.29199737, 0.27964431, 0.60983866, 0.5109272 , 0.42308232,
       0.49837962, 0.30660576, 0.2410294 , 0.58124393, 0.53639519,
       0.47512615, 0.52159458, 0.30721542, 0.24904177, 0.59613258,
       0.43630615, 0.4785569 , 0.60100538, 0.29695901, 0.32788986,
       0.51644963, 0.44985306, 0.43324623, 0.53646702, 0.34528589,
       0.16452065, 0.57598245, 0.51698291, 0.5095107 , 0.59080082,
       0.3534255 , 0.28823668, 0.60972255, 0.44207829, 0.47336823])}, 'de_DE': {'source_spk_sim_mean': 0.23067567062874636, 'source_spk_sim_ci': 0.04205384061922013, 'source_spk_sim_std': 0.1390622053998802, 'synth_spk_sim_mean': 0.3823493259648482, 'synth_spk_sim_ci': 0.03622673482071373, 'synth_spk_sim_std': 0.1390622053998802, 'source_spk_sim': array([0.22129531, 0.05373772, 0.22410002, 0.10391742, 0.17602047,
       0.12112558, 0.57180578, 0.15099944, 0.20500825, 0.19708805,
       0.18565719, 0.13072334, 0.68730664, 0.57926565, 0.21647011,
       0.31251979, 0.24422623, 0.15894645, 0.15307505, 0.58683729,
       0.08315432, 0.15955567, 0.21645431, 0.06769693, 0.1924509 ,
       0.05871785, 0.50320679, 0.1360189 , 0.22533579, 0.18522014,
       0.21620668, 0.03750721, 0.53514737, 0.12561257, 0.23789942,
       0.30984697, 0.21548414, 0.1499773 , 0.05156318, 0.44701517,
       0.19678426, 0.17722738, 0.07240453, 0.20123209, 0.12130453,
       0.22154912, 0.63632143, 0.1308133 , 0.21474811, 0.20110573,
       0.13611795, 0.0896969 , 0.59672761, 0.0487875 , 0.22560591,
       0.13217421, 0.23225158, 0.1151493 , 0.45204604, 0.20429532]), 'synth_spk_sim': array([0.07042509, 0.52697676, 0.49365091, 0.39154384, 0.15260538,
       0.40357354, 0.33344012, 0.52773339, 0.49980086, 0.31757408,
       0.09485247, 0.42481112, 0.37343663, 0.34199715, 0.44987562,
       0.55918467, 0.29400402, 0.10287442, 0.44183955, 0.31401172,
       0.39415282, 0.58131558, 0.20854308, 0.52084583, 0.16722699,
       0.42647475, 0.37924659, 0.45113963, 0.59379172, 0.35246137,
       0.12675191, 0.54528892, 0.3717224 , 0.49699268, 0.59156454,
       0.57510215, 0.31061429, 0.08926854, 0.50146759, 0.49299198,
       0.47042149, 0.5627023 , 0.38717383, 0.19746163, 0.48374566,
       0.36881283, 0.4241924 , 0.4060331 , 0.48056817, 0.31450728,
       0.213851  , 0.42100909, 0.3345789 , 0.52612263, 0.48648781,
       0.30250797, 0.15012391, 0.34440592, 0.37128067, 0.40379825])}, 'en_US': {'source_spk_sim_mean': 0.28255928290697435, 'source_spk_sim_ci': 0.042984337825298445, 'source_spk_sim_std': 0.17332369598361827, 'synth_spk_sim_mean': 0.28395636240020394, 'synth_spk_sim_ci': 0.04515210696169466, 'synth_spk_sim_std': 0.17332369598361827, 'source_spk_sim': array([ 0.36683017,  0.39040127, -0.07998252,  0.48385078,  0.39388064,
        0.24849199,  0.27481794,  0.34263614,  0.02459697,  0.55534518,
        0.38333878,  0.38771221,  0.36891082,  0.35708648, -0.02642814,
        0.55308783,  0.16320619,  0.2898463 ,  0.42918435,  0.44106466,
       -0.03322285,  0.37870079,  0.38675877,  0.12967953,  0.25347105,
        0.35275668, -0.02201349,  0.51449037,  0.35331324,  0.25188392,
        0.41562316,  0.30609006,  0.01090343,  0.52568716,  0.30670327,
        0.28686732,  0.27413464,  0.3195529 , -0.04093862,  0.45624617,
        0.26161879,  0.17859313,  0.29782149,  0.30515024, -0.04581146,
        0.32578653,  0.23522307,  0.11459841,  0.3385753 ,  0.33599779,
        0.01211886,  0.52651924,  0.36319321,  0.31255385,  0.36175039,
        0.28137556, -0.01474159,  0.47047696,  0.22654475,  0.29164693]), 'synth_spk_sim': array([ 0.51363069,  0.17567761,  0.41608122,  0.33843854,  0.02449069,
        0.513228  ,  0.49728993,  0.13335839,  0.42408615,  0.31433645,
       -0.00705264,  0.37654746,  0.37647945,  0.13941529,  0.3810997 ,
        0.36027855, -0.03904602,  0.3376646 ,  0.29332983,  0.17072007,
        0.41617751,  0.34119627, -0.02659527,  0.43515521,  0.44136584,
        0.18142685,  0.41123307,  0.35103557, -0.01007295,  0.4191916 ,
        0.32575831,  0.20552278,  0.46897602,  0.27115515, -0.03734798,
        0.39157367,  0.42534384,  0.15158264,  0.43747675,  0.29221314,
       -0.0870799 ,  0.37064862,  0.48354971,  0.13193081,  0.38373563,
        0.28620902, -0.00383124,  0.40053532,  0.4226068 ,  0.12449767,
        0.45202929,  0.29237929, -0.0597966 ,  0.38417256,  0.49658144,
        0.19602117,  0.51911813,  0.29620686, -0.03698682,  0.35243201])}, 'pt_BR': {'source_spk_sim_mean': 0.21810348543028038, 'source_spk_sim_ci': 0.030588472766573095, 'source_spk_sim_std': 0.1281353760829212, 'synth_spk_sim_mean': 0.5598388905326526, 'synth_spk_sim_ci': 0.03338021482659737, 'synth_spk_sim_std': 0.1281353760829212, 'source_spk_sim': array([-0.01161621,  0.22474138,  0.27838597,  0.25503576,  0.29721794,
        0.25664341,  0.0228749 ,  0.17705335,  0.30896911,  0.37664324,
        0.29960746,  0.27093959, -0.15120238,  0.18332087,  0.22257851,
        0.2245876 ,  0.31746975,  0.17952317, -0.05016854,  0.28272817,
        0.35525948,  0.202088  ,  0.28737384,  0.12142881,  0.07069924,
        0.25982511,  0.38041496,  0.15516137,  0.30776307,  0.30451149,
        0.12020491,  0.33652839,  0.34049642,  0.25249785,  0.34738973,
        0.20995176,  0.06712118,  0.32466823,  0.30958545,  0.29525957,
        0.36459273,  0.30597162, -0.05017744,  0.19465846,  0.20553023,
        0.1184717 ,  0.19570486,  0.21953502,  0.11995395,  0.31969926,
        0.27057832,  0.26137978,  0.31700623,  0.28059152, -0.06309887,
        0.29169646,  0.16069157,  0.14263557,  0.24130873,  0.17591754]), 'synth_spk_sim': array([0.70757782, 0.2659691 , 0.49187353, 0.65310204, 0.64767992,
       0.60471833, 0.7730931 , 0.42300156, 0.50423831, 0.6536265 ,
       0.67327458, 0.53032011, 0.66898108, 0.2654427 , 0.4970383 ,
       0.63307756, 0.6335057 , 0.39990357, 0.66178542, 0.36499235,
       0.51914757, 0.5668714 , 0.62865764, 0.51175034, 0.7201311 ,
       0.36711726, 0.49566936, 0.64544892, 0.66650271, 0.63234431,
       0.69059211, 0.3096661 , 0.46622825, 0.64621758, 0.66243631,
       0.6566025 , 0.70460987, 0.39405856, 0.46924937, 0.59979117,
       0.62120891, 0.62689024, 0.62944144, 0.30026758, 0.58750701,
       0.64348829, 0.63650167, 0.39867619, 0.73868299, 0.33750054,
       0.53956097, 0.59874821, 0.67031139, 0.54741603, 0.68808627,
       0.32597941, 0.49338233, 0.60535568, 0.65594852, 0.53908575])}, 'es_ES': {'source_spk_sim_mean': 0.12047241791151464, 'source_spk_sim_ci': 0.026602971172765336, 'source_spk_sim_std': 0.15702819414326175, 'synth_spk_sim_mean': 0.4669797624150912, 'synth_spk_sim_ci': 0.04090700799865494, 'synth_spk_sim_std': 0.15702819414326175, 'source_spk_sim': array([ 0.32698777,  0.19344604,  0.14337723, -0.03248308,  0.00281484,
        0.13291003,  0.33011833,  0.23906551,  0.14973825,  0.12195071,
        0.14530608,  0.20339884,  0.21721435,  0.18680185,  0.15152492,
        0.06737954,  0.07353877,  0.10958836,  0.21225126,  0.17494756,
        0.10450937, -0.02006256, -0.0753009 ,  0.04228885,  0.24403112,
        0.17729293,  0.06186375, -0.02298184, -0.05534499,  0.13571876,
        0.31131443,  0.25542518,  0.04994385,  0.02097836,  0.04915047,
        0.0229122 ,  0.3040365 ,  0.21598546,  0.17906778,  0.08031944,
        0.10852385,  0.11861656,  0.23510459,  0.26100981,  0.22120166,
        0.01243541, -0.01070239,  0.1411556 ,  0.07145431,  0.19105183,
        0.1303297 , -0.01002395, -0.07504443,  0.04932937,  0.07449924,
        0.18683742,  0.18279639,  0.04368716,  0.0268398 ,  0.03821782]), 'synth_spk_sim': array([0.63252902, 0.24582925, 0.43096584, 0.75133085, 0.43361363,
       0.38945681, 0.5005011 , 0.19636385, 0.39641783, 0.73880661,
       0.42250618, 0.44463414, 0.59656441, 0.19599688, 0.34160513,
       0.67746747, 0.46603525, 0.38484037, 0.69230592, 0.24916409,
       0.37909186, 0.6360181 , 0.5779531 , 0.47549227, 0.69713664,
       0.26679614, 0.35784814, 0.67878085, 0.53797531, 0.39331967,
       0.59742957, 0.23467281, 0.42669797, 0.67858034, 0.48926073,
       0.3903887 , 0.6333425 , 0.27722266, 0.47597802, 0.6432845 ,
       0.46486861, 0.43212828, 0.599805  , 0.22800471, 0.37104672,
       0.64152813, 0.40502185, 0.48854235, 0.66398382, 0.20179255,
       0.39519346, 0.71793914, 0.6018793 , 0.51435453, 0.58001661,
       0.2299075 , 0.23092698, 0.29315248, 0.42489308, 0.49959615])}}}
{'model': 'radtts-baseline', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1269390616333112, 'source_spk_sim_ci': 0.02950473866506492, 'source_spk_sim_std': 0.21889639714310116, 'synth_spk_sim_mean': 0.38701969977313033, 'synth_spk_sim_ci': 0.0570241332625924, 'synth_spk_sim_std': 0.21889639714310116, 'source_spk_sim': array([ 0.2885167 ,  0.20951828,  0.2384299 , -0.00606974,  0.16040659,
       -0.02702138,  0.31234047,  0.22202355,  0.1890588 ,  0.1658856 ,
        0.18349545,  0.15357912,  0.16091369,  0.20130792,  0.25476712,
       -0.00652735,  0.09519658, -0.0728198 ,  0.23973759,  0.13497607,
        0.1954426 ,  0.03628164,  0.02452664, -0.03592753,  0.28501418,
        0.06721533,  0.20375849, -0.0886929 ,  0.05193511,  0.0167719 ,
        0.34942108,  0.13052934,  0.3201865 , -0.02401749,  0.11802226,
       -0.05321988,  0.34567872,  0.19458498,  0.28813872,  0.1502085 ,
        0.1211305 ,  0.03221564,  0.23397325,  0.1599236 ,  0.25927979,
        0.09434736,  0.13859466,  0.09141494,  0.03597153,  0.1014536 ,
        0.1918474 , -0.04626342,  0.06148517,  0.03846174,  0.17842367,
        0.10467215,  0.17942686,  0.04105771, -0.01785354, -0.05679225]), 'synth_spk_sim': array([ 5.26096702e-01,  3.26042682e-01,  5.82119031e-03,  6.66263580e-01,
        3.73645067e-01,  5.68566620e-01,  5.32368720e-01,  3.20915431e-01,
        4.53888625e-03,  6.03133261e-01,  2.96851546e-01,  5.67202210e-01,
        6.26555681e-01,  3.30405205e-01,  2.18611266e-02,  6.72141671e-01,
        3.87856603e-01,  6.05197251e-01,  6.22970641e-01,  3.10912162e-01,
       -4.17501107e-02,  6.22593403e-01,  3.21283400e-01,  5.85804224e-01,
        6.38026834e-01,  3.47373098e-01, -4.22192141e-02,  5.52740097e-01,
        4.10987109e-01,  5.19946396e-01,  5.66090226e-01,  2.94918716e-01,
        1.32649457e-02,  6.88844681e-01,  2.88100243e-01,  5.58826625e-01,
        6.19422257e-01,  3.21316987e-01,  4.81451675e-03,  5.17674148e-01,
        4.65591192e-01,  4.94837284e-01,  5.96209824e-01,  2.89044887e-01,
        7.82831684e-02,  3.82248580e-01,  3.60315919e-01,  5.48007667e-01,
        5.54562509e-01,  2.48749286e-01,  5.07061370e-04,  6.20676935e-01,
        2.56363809e-01,  6.35860682e-01,  4.88386154e-01,  1.22715712e-01,
       -9.23854038e-02,  3.55293602e-01,  3.03668916e-01,  3.54839385e-01])}, 'de_DE': {'source_spk_sim_mean': 0.4298603072762489, 'source_spk_sim_ci': 0.04712064626493121, 'source_spk_sim_std': 0.1195064465997554, 'synth_spk_sim_mean': 0.20414848091701668, 'synth_spk_sim_ci': 0.031132314764359795, 'synth_spk_sim_std': 0.1195064465997554, 'source_spk_sim': array([0.13416095, 0.73055267, 0.57338101, 0.31387198, 0.1568315 ,
       0.60118192, 0.44478631, 0.47589919, 0.37558511, 0.31101003,
       0.15322694, 0.69877839, 0.57949299, 0.48345712, 0.5632143 ,
       0.44873339, 0.34790307, 0.09991022, 0.72628546, 0.54047996,
       0.4188439 , 0.42124686, 0.26736397, 0.52418816, 0.16554235,
       0.68373811, 0.44775707, 0.48199087, 0.46995476, 0.26859453,
       0.11188493, 0.69624341, 0.56027293, 0.44854572, 0.52598172,
       0.64571846, 0.31885681, 0.11722957, 0.68510681, 0.36209002,
       0.47525102, 0.48763877, 0.28353086, 0.21646526, 0.78338695,
       0.30467677, 0.49857304, 0.58026057, 0.48633692, 0.2968232 ,
       0.09035598, 0.68324155, 0.47401169, 0.42358315, 0.36411375,
       0.22497199, 0.16413303, 0.59378248, 0.47285166, 0.50773633]), 'synth_spk_sim': array([ 0.19294992,  0.0500785 ,  0.32489479,  0.271846  ,  0.16053431,
       -0.00586431,  0.2820276 ,  0.12541749,  0.30620974,  0.30628234,
        0.14771834,  0.02092533,  0.30464566,  0.29350448,  0.15567499,
        0.34405521,  0.26642245,  0.13455449,  0.02137764,  0.26771665,
        0.1029603 ,  0.35886338,  0.27379689,  0.13325781,  0.17624721,
        0.01394003,  0.28414124,  0.10920442,  0.36695158,  0.38436559,
        0.21016663, -0.01795873,  0.24521729,  0.14577253,  0.3412433 ,
        0.33535561,  0.33966342,  0.12024727,  0.00785594,  0.2428446 ,
        0.15828033,  0.33971277,  0.39151725,  0.20450374,  0.01034295,
        0.31223866,  0.23409811,  0.08738962,  0.27409568,  0.35803431,
        0.15996832, -0.01804627,  0.20352016,  0.15952048,  0.31945047,
        0.34935313,  0.15618648,  0.03351044,  0.31301987,  0.05710444])}, 'en_US': {'source_spk_sim_mean': 0.15969172112333277, 'source_spk_sim_ci': 0.026904995923543264, 'source_spk_sim_std': 0.17352481454713975, 'synth_spk_sim_mean': 0.2965792347366611, 'synth_spk_sim_ci': 0.045204499837582575, 'synth_spk_sim_std': 0.17352481454713975, 'source_spk_sim': array([ 0.27117702,  0.1415253 , -0.01220477,  0.23878789,  0.16719219,
        0.1407416 ,  0.08093292,  0.08621794,  0.01459028,  0.23269764,
        0.15980361,  0.23474708,  0.1557579 ,  0.13203013,  0.08062024,
        0.29178834,  0.14238499,  0.32824087,  0.3220726 ,  0.23974349,
       -0.0676019 ,  0.30756003,  0.20029406,  0.10211121,  0.2742919 ,
        0.3028641 ,  0.05095055,  0.3945055 ,  0.08917157,  0.12898953,
        0.21943918,  0.12359097,  0.0516494 ,  0.27284238,  0.12224036,
        0.24789451,  0.13613681,  0.12332075,  0.0350058 ,  0.2678895 ,
        0.19257431,  0.02315408,  0.20460863,  0.08361479, -0.0248136 ,
        0.12087479,  0.09215917,  0.02567167,  0.2065952 ,  0.13040841,
        0.06004458,  0.39983347,  0.13025293,  0.22694626,  0.24195103,
        0.10781938,  0.00387315,  0.25979206,  0.10174001,  0.16240947]), 'synth_spk_sim': array([0.60092986, 0.26241735, 0.23422371, 0.26004148, 0.11355805,
       0.55024493, 0.61127758, 0.31714439, 0.17817521, 0.14299887,
       0.04906054, 0.51680583, 0.52627438, 0.26711208, 0.18811169,
       0.1244784 , 0.12583444, 0.48619801, 0.47859624, 0.13003594,
       0.26533231, 0.19917013, 0.07280832, 0.48848975, 0.43350455,
       0.26259905, 0.19215742, 0.26420233, 0.06237686, 0.50143731,
       0.4996987 , 0.2235413 , 0.21316521, 0.19827293, 0.03193583,
       0.51853341, 0.54110944, 0.24674772, 0.19239716, 0.1793126 ,
       0.017569  , 0.53200155, 0.55794418, 0.25894371, 0.35585511,
       0.16450328, 0.16809118, 0.51019961, 0.46348134, 0.17673202,
       0.26760003, 0.1859751 , 0.03911324, 0.53436971, 0.58125222,
       0.25755113, 0.26670974, 0.16103633, 0.07357467, 0.47193965])}, 'pt_BR': {'source_spk_sim_mean': 0.1635428082353125, 'source_spk_sim_ci': 0.02473753348406558, 'source_spk_sim_std': 0.19604800852999762, 'synth_spk_sim_mean': 0.418467703826415, 'synth_spk_sim_ci': 0.05107195874481195, 'synth_spk_sim_std': 0.19604800852999762, 'source_spk_sim': array([ 0.08277802,  0.14707227,  0.32136902,  0.09835302,  0.23106407,
        0.12743342,  0.13742699,  0.17251158,  0.38140815,  0.18636686,
        0.22462054,  0.15369372, -0.04165366,  0.11928809,  0.26723182,
        0.08804236,  0.18165664,  0.15086816,  0.01194443,  0.11138861,
        0.33370835,  0.07319552,  0.16548623,  0.03741265,  0.06013343,
        0.10705802,  0.26992643,  0.08162083,  0.27600786,  0.18667941,
        0.18774122,  0.17193565,  0.40640315,  0.16150598,  0.25181362,
        0.12620209,  0.13035643,  0.16297773,  0.46420506,  0.14622182,
        0.28043821,  0.17167568,  0.00933827,  0.10912838,  0.19031137,
        0.12872176,  0.16252115,  0.12542748,  0.17004378,  0.09714954,
        0.22229345,  0.16609488,  0.18067726,  0.10139306,  0.0200432 ,
        0.13260056,  0.26989895,  0.09677841,  0.14895347,  0.07562402]), 'synth_spk_sim': array([0.52253342, 0.34648404, 0.06579588, 0.67817652, 0.42265502,
       0.52074516, 0.63097602, 0.3381055 , 0.10757551, 0.62866747,
       0.39406618, 0.52910888, 0.56294304, 0.29287431, 0.07060452,
       0.56909788, 0.39893612, 0.40462741, 0.55783224, 0.26362807,
       0.06809763, 0.63888043, 0.37213802, 0.51452136, 0.65860832,
       0.36105478, 0.04721509, 0.68720537, 0.44683665, 0.51560718,
       0.62650567, 0.28094661, 0.12109558, 0.68674135, 0.34632945,
       0.5018757 , 0.60705376, 0.37431654, 0.01558759, 0.64814407,
       0.42803088, 0.52027518, 0.54593718, 0.32489514, 0.07007504,
       0.62719679, 0.28842604, 0.46602312, 0.65831465, 0.26297382,
       0.11240637, 0.63419354, 0.46117154, 0.51880348, 0.62522662,
       0.28268078, 0.00343961, 0.54092902, 0.4235211 , 0.48934802])}, 'fr_FR': {'source_spk_sim_mean': 0.19013587459921838, 'source_spk_sim_ci': 0.029961291557632913, 'source_spk_sim_std': 0.16401367126454922, 'synth_spk_sim_mean': 0.3360715471828977, 'synth_spk_sim_ci': 0.04272677654425908, 'synth_spk_sim_std': 0.16401367126454922, 'source_spk_sim': array([ 0.46687147,  0.12083244,  0.23583175, -0.09415071,  0.19016992,
        0.23548459,  0.31011119,  0.07842839,  0.10545386,  0.03022482,
        0.38678291,  0.21408527,  0.38265285,  0.11051873,  0.3174096 ,
        0.04250526,  0.23258731,  0.27734226,  0.34435648,  0.11755292,
        0.2750203 ,  0.02437037,  0.22678053,  0.11433875,  0.27096063,
        0.05552547,  0.37405246,  0.14471689,  0.30569848,  0.23289281,
        0.2604329 ,  0.19210838,  0.13847536,  0.04245177,  0.21391374,
        0.12292826,  0.25671691,  0.17810987,  0.09190911,  0.13339742,
        0.32546231,  0.14311479,  0.45313522,  0.10593206,  0.15716189,
        0.03824382,  0.26384196,  0.21591923,  0.24325   ,  0.05023102,
        0.02554851,  0.01503528,  0.23468998,  0.2078678 ,  0.30467454,
        0.15364388,  0.19886337,  0.08443071,  0.25143653,  0.17581785]), 'synth_spk_sim': array([0.29874116, 0.39774552, 0.28813526, 0.03281124, 0.65761453,
       0.47361875, 0.31150082, 0.41599107, 0.27936134, 0.08312398,
       0.65833288, 0.38987797, 0.23594849, 0.41844651, 0.29288307,
       0.11924999, 0.65914869, 0.42514518, 0.30167678, 0.4294332 ,
       0.26406935, 0.09074185, 0.61374903, 0.45795614, 0.11902073,
       0.39745817, 0.13837899, 0.15828057, 0.35696897, 0.36890101,
       0.34090704, 0.43505493, 0.25425494, 0.09995669, 0.58276802,
       0.39899591, 0.33896357, 0.38795149, 0.29184538, 0.12079958,
       0.63559753, 0.40898988, 0.20801876, 0.35787788, 0.30623198,
       0.04031124, 0.52424347, 0.47769779, 0.20575218, 0.3777076 ,
       0.28049672, 0.08037129, 0.58024174, 0.33520666, 0.23588744,
       0.34355375, 0.22686109, 0.11031165, 0.59428263, 0.44884279])}, 'es_MX': {'source_spk_sim_mean': 0.24313304693593332, 'source_spk_sim_ci': 0.03539040542283805, 'source_spk_sim_std': 0.1311333425431518, 'synth_spk_sim_mean': 0.26186243738047776, 'synth_spk_sim_ci': 0.03416120730146762, 'synth_spk_sim_std': 0.1311333425431518, 'source_spk_sim': array([ 0.28276253,  0.36226338,  0.5420149 ,  0.17012896,  0.38913563,
        0.35700333,  0.28683159,  0.32853538,  0.45976639,  0.22789408,
        0.418908  ,  0.3008903 ,  0.2745285 ,  0.32828745,  0.38100889,
       -0.00260473,  0.36886692,  0.17377815,  0.11736461, -0.06688163,
        0.13993771,  0.04240943,  0.21423152,  0.05902414,  0.29534897,
        0.02560106,  0.33949462,  0.06393506,  0.27777663,  0.25535923,
        0.39181486,  0.20973314,  0.37563267,  0.05763476,  0.45814401,
        0.19891873,  0.25255579,  0.2865437 ,  0.31652039,  0.05454748,
        0.32732528,  0.18357061,  0.20103523,  0.28944865,  0.38425538,
        0.15348363,  0.26350009,  0.26279032,  0.32542467,  0.10751077,
        0.43801993, -0.01162294,  0.30512786,  0.21220341,  0.07532644,
        0.25430241,  0.35605153, -0.04156822,  0.30961981,  0.1765314 ]), 'synth_spk_sim': array([ 0.20361154,  0.28236613,  0.40252575,  0.13926052,  0.40355802,
        0.39169532,  0.0987059 ,  0.32607645,  0.25100562,  0.08884297,
        0.3819488 ,  0.11186089,  0.16417164,  0.29875219,  0.30459288,
       -0.0572514 ,  0.4191291 ,  0.37517741,  0.21525966,  0.26626021,
        0.26907623,  0.24787773,  0.30313554,  0.23697186,  0.2073355 ,
        0.29690072,  0.30689102,  0.07511682,  0.41179007,  0.31820005,
        0.16993199,  0.25084433,  0.24026681,  0.10394932,  0.4853726 ,
        0.39553332,  0.15429285,  0.25468573,  0.4044309 , -0.02834416,
        0.37841761,  0.35788971,  0.14494745,  0.24618092,  0.4136593 ,
       -0.03122427,  0.29950348,  0.32076469,  0.20858945,  0.3558138 ,
        0.36833441,  0.01287675,  0.52009773,  0.35957977,  0.21454895,
        0.26133543,  0.3339518 ,  0.02535877,  0.464818  ,  0.28449365])}, 'hi_HI': {'source_spk_sim_mean': 0.45504844362537067, 'source_spk_sim_ci': 0.032418996569658354, 'source_spk_sim_std': 0.16064636674916868, 'synth_spk_sim_mean': 0.23961737148153286, 'synth_spk_sim_ci': 0.04184956876959087, 'synth_spk_sim_std': 0.16064636674916868, 'source_spk_sim': array([0.47159278, 0.39137688, 0.17055072, 0.34880966, 0.30437627,
       0.4106231 , 0.61100984, 0.46734831, 0.19115078, 0.33041489,
       0.31387749, 0.49409869, 0.68580359, 0.55607092, 0.48456597,
       0.53840148, 0.51281625, 0.65223801, 0.73326772, 0.43167353,
       0.40077245, 0.40614769, 0.48928845, 0.55419636, 0.6167894 ,
       0.45522374, 0.39895785, 0.43448952, 0.49305251, 0.58086133,
       0.66459757, 0.43861639, 0.36592525, 0.50249571, 0.3812449 ,
       0.56031817, 0.69712251, 0.25281912, 0.28365993, 0.48814175,
       0.4653686 , 0.50767177, 0.6120553 , 0.36386532, 0.33746147,
       0.50686103, 0.45569432, 0.5053975 , 0.62032539, 0.26429963,
       0.25860062, 0.43864274, 0.42754084, 0.48322493, 0.53039771,
       0.35455173, 0.32792234, 0.43280947, 0.30505732, 0.54037106]), 'synth_spk_sim': array([ 0.03059178,  0.39268231, -0.04458831,  0.47495788,  0.27922997,
        0.20530416,  0.10771774,  0.29511008,  0.04403751,  0.4541916 ,
        0.26113191,  0.18890545,  0.13873816,  0.35479796,  0.08394742,
        0.47381908,  0.22508594,  0.22723818,  0.05680729,  0.35021666,
        0.07739931,  0.47792563,  0.13292465,  0.17596677,  0.08070714,
        0.36087194,  0.03770095,  0.53260529,  0.21351326,  0.28509665,
        0.07536869,  0.37564185,  0.06945389,  0.55232394,  0.24026883,
        0.25639686,  0.10513072,  0.36385992,  0.03148511,  0.45549133,
        0.24740323,  0.21344647,  0.10826086,  0.39077282,  0.06495743,
        0.49053979,  0.23260513,  0.2139311 ,  0.09896703,  0.45171458,
        0.03029161,  0.54224998,  0.20440035,  0.23518522,  0.09942588,
        0.37399751, -0.00493919,  0.52310675,  0.20139384,  0.15927641])}}}
{'model': 'radtts-aug', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.13342747793649323, 'source_spk_sim_ci': 0.03519701955612975, 'source_spk_sim_std': 0.11090026843365196, 'synth_spk_sim_mean': 0.4111700815459092, 'synth_spk_sim_ci': 0.02889034158878182, 'synth_spk_sim_std': 0.11090026843365196, 'source_spk_sim': array([ 0.37791961,  0.22651635,  0.03886561, -0.01255136,  0.03017873,
       -0.0010226 ,  0.38654453,  0.1486039 ,  0.13335285,  0.15386243,
        0.21934126, -0.00155934,  0.38284788,  0.1643773 ,  0.13424762,
        0.04703566,  0.1201098 , -0.01727253,  0.45119452,  0.09556209,
        0.05853099,  0.09875305,  0.02014499,  0.04728366,  0.42790616,
        0.09189767, -0.02174686,  0.0608173 , -0.00982643, -0.02428782,
        0.42081138,  0.16528416,  0.01396314,  0.03665737,  0.12365868,
       -0.03869167,  0.48612064,  0.20098007,  0.13266052,  0.16307235,
        0.12581426,  0.07171142,  0.44175577,  0.18369249,  0.12550031,
        0.05292323,  0.15681922,  0.21687877,  0.2925235 ,  0.16773841,
        0.06567567,  0.11322805,  0.05026753,  0.0084937 ,  0.17920379,
        0.08891872,  0.10085683,  0.06552052, -0.01519687, -0.01882033]), 'synth_spk_sim': array([0.41189069, 0.33484364, 0.34083512, 0.64688373, 0.37609872,
       0.52665508, 0.40228471, 0.3134059 , 0.3675842 , 0.50252348,
       0.45158231, 0.51938641, 0.31091461, 0.27860618, 0.44085488,
       0.59183109, 0.310514  , 0.4525502 , 0.38905028, 0.29499573,
       0.39197573, 0.59824878, 0.44226179, 0.50063789, 0.36965629,
       0.29066667, 0.3809337 , 0.66469961, 0.32752758, 0.51490796,
       0.31839389, 0.28608349, 0.46566516, 0.60197026, 0.2899642 ,
       0.41048297, 0.42876807, 0.27793354, 0.42696404, 0.63957262,
       0.32262024, 0.45811164, 0.36099982, 0.32329458, 0.47320837,
       0.56776422, 0.26255262, 0.45621204, 0.4262985 , 0.27857828,
       0.4139111 , 0.62322533, 0.3919476 , 0.48991966, 0.40107793,
       0.1763863 , 0.35195383, 0.4316009 , 0.20955993, 0.36037681])}, 'de_DE': {'source_spk_sim_mean': 0.29916997129718464, 'source_spk_sim_ci': 0.058219186413666885, 'source_spk_sim_std': 0.18440968343390102, 'synth_spk_sim_mean': 0.33516048149516187, 'synth_spk_sim_ci': 0.04804008882874695, 'synth_spk_sim_std': 0.18440968343390102, 'source_spk_sim': array([0.21181367, 0.12973461, 0.17315379, 0.43180764, 0.23977518,
       0.21131456, 0.68416768, 0.1114172 , 0.18098918, 0.43009177,
       0.14322887, 0.17097105, 0.80630839, 0.74152547, 0.10372566,
       0.22964457, 0.50735372, 0.13108705, 0.10911817, 0.63747305,
       0.14327291, 0.18794152, 0.30053282, 0.06917168, 0.22746237,
       0.06808913, 0.7116642 , 0.1476986 , 0.2610873 , 0.49231726,
       0.16389148, 0.1108484 , 0.79471195, 0.03789546, 0.18661375,
       0.25947669, 0.42584491, 0.23842508, 0.13587359, 0.75654781,
       0.10699394, 0.24961737, 0.34171364, 0.22180705, 0.12202185,
       0.40452549, 0.77606809, 0.09252695, 0.25823718, 0.51077563,
       0.17346001, 0.11263432, 0.77686846, 0.06433105, 0.14868447,
       0.34142259, 0.22571009, 0.12965977, 0.62681031, 0.16226186]), 'synth_spk_sim': array([0.26503131, 0.41767743, 0.63022566, 0.14531028, 0.32852608,
       0.37698507, 0.12757012, 0.57543492, 0.61841482, 0.0596334 ,
       0.30812624, 0.32540306, 0.16809955, 0.15733731, 0.50967789,
       0.62358892, 0.11699545, 0.22415952, 0.32244036, 0.17972973,
       0.44362524, 0.64780569, 0.19031826, 0.50691551, 0.30569488,
       0.2935788 , 0.1608597 , 0.49286211, 0.57998854, 0.12989901,
       0.30746564, 0.33932671, 0.13973202, 0.58690131, 0.61878085,
       0.61417079, 0.14091092, 0.23914431, 0.40866029, 0.17083524,
       0.54818505, 0.64010227, 0.20547377, 0.23218445, 0.3626973 ,
       0.112919  , 0.15580806, 0.45026872, 0.56558424, 0.0338363 ,
       0.23213387, 0.23904112, 0.20064577, 0.57396322, 0.57102203,
       0.05856432, 0.21223104, 0.27996913, 0.12160131, 0.51555496])}, 'en_US': {'source_spk_sim_mean': 0.2268610721337609, 'source_spk_sim_ci': 0.037172096995914485, 'source_spk_sim_std': 0.09076756974684483, 'synth_spk_sim_mean': 0.27930399278799695, 'synth_spk_sim_ci': 0.023645624417390536, 'synth_spk_sim_std': 0.09076756974684483, 'source_spk_sim': array([ 0.40229037,  0.19153027, -0.03898724,  0.32616961,  0.11524175,
        0.40801513,  0.21245956,  0.13871464,  0.0510026 ,  0.32329783,
        0.15661322,  0.55593306,  0.26362368,  0.21687491,  0.03874022,
        0.2090003 ,  0.17858455,  0.50764114,  0.46775958,  0.25571668,
       -0.00591759,  0.32187235,  0.11554527,  0.25163764,  0.20873758,
        0.18502398,  0.06138429,  0.32274204,  0.18326084,  0.42118746,
        0.28224099,  0.1754081 ,  0.03570566,  0.29003879,  0.1757649 ,
        0.46419388,  0.27123907,  0.16304663, -0.02612339,  0.28777543,
        0.1289137 ,  0.27129036,  0.24500835,  0.04598908, -0.00121812,
        0.17904501,  0.09800126,  0.32197356,  0.26331553,  0.21557444,
        0.11954867,  0.30391175,  0.16819936,  0.51138431,  0.39356014,
        0.24725801,  0.04360893,  0.28592819,  0.09404615,  0.51133984]), 'synth_spk_sim': array([0.42228571, 0.24084802, 0.38350022, 0.29529232, 0.12911631,
       0.39249828, 0.33274323, 0.24629261, 0.35574684, 0.21937387,
       0.14528131, 0.32973862, 0.32798368, 0.21722099, 0.24313271,
       0.25487947, 0.10301905, 0.3739875 , 0.22732227, 0.16187367,
       0.34341818, 0.27110305, 0.12031431, 0.35033736, 0.2646763 ,
       0.25957525, 0.35913503, 0.24128425, 0.23137845, 0.39898193,
       0.31455028, 0.20503181, 0.30056062, 0.30812582, 0.1324967 ,
       0.35216308, 0.32857379, 0.23192981, 0.33774999, 0.27535769,
       0.09055203, 0.35692284, 0.42572469, 0.20734799, 0.39309764,
       0.22405876, 0.11766933, 0.43864766, 0.36290047, 0.22396977,
       0.34279686, 0.23841262, 0.06717622, 0.37711394, 0.36791903,
       0.27182743, 0.37698767, 0.29778683, 0.25329971, 0.29514772])}, 'pt_BR': {'source_spk_sim_mean': 0.20669377334415912, 'source_spk_sim_ci': 0.022497990468665408, 'source_spk_sim_std': 0.11307429940242054, 'synth_spk_sim_mean': 0.46417848467826844, 'synth_spk_sim_ci': 0.029456692763575335, 'synth_spk_sim_std': 0.11307429940242054, 'source_spk_sim': array([0.18332264, 0.11997065, 0.24123436, 0.08684852, 0.2777468 ,
       0.30161706, 0.21791559, 0.12618759, 0.2305323 , 0.16971201,
       0.28929386, 0.30478004, 0.21389703, 0.12771088, 0.21789849,
       0.1536537 , 0.24352024, 0.31270155, 0.123487  , 0.13555299,
       0.29668522, 0.07775491, 0.20883763, 0.23423344, 0.26272908,
       0.04843185, 0.23699927, 0.11927334, 0.28200504, 0.30573401,
       0.21418574, 0.0959218 , 0.27477252, 0.11284717, 0.25311729,
       0.3683292 , 0.25365543, 0.17407343, 0.37071612, 0.18407522,
       0.29519069, 0.45778078, 0.17720252, 0.12978865, 0.19355178,
       0.09751048, 0.16163209, 0.25569499, 0.17047521, 0.11295649,
       0.24541149, 0.19776946, 0.24379599, 0.29572058, 0.07044318,
       0.10616313, 0.17802426, 0.0564721 , 0.15918767, 0.34489384]), 'synth_spk_sim': array([0.40390369, 0.34276775, 0.43653637, 0.69010937, 0.59199959,
       0.46612433, 0.39562464, 0.43045217, 0.40680224, 0.67102468,
       0.54558271, 0.48768514, 0.27852428, 0.31063423, 0.46050552,
       0.58859241, 0.41839704, 0.29326913, 0.44023705, 0.28241864,
       0.44867924, 0.59416735, 0.55650389, 0.42596835, 0.46131381,
       0.3731764 , 0.47198263, 0.69699281, 0.6000545 , 0.50855875,
       0.35699749, 0.34353504, 0.39438951, 0.68878341, 0.52278024,
       0.47096908, 0.40254012, 0.34665218, 0.40004206, 0.63974363,
       0.49839747, 0.50568706, 0.38672557, 0.36186665, 0.51115328,
       0.66334087, 0.49700287, 0.47293434, 0.41548756, 0.29081118,
       0.49653372, 0.67069966, 0.49749836, 0.54347682, 0.34701511,
       0.29873785, 0.30029362, 0.56592989, 0.51278746, 0.36930829])}, 'fr_FR': {'source_spk_sim_mean': 0.18725149847256642, 'source_spk_sim_ci': 0.024038470827234835, 'source_spk_sim_std': 0.18760870066934032, 'synth_spk_sim_mean': 0.44084040001034736, 'synth_spk_sim_ci': 0.048873456520147386, 'synth_spk_sim_std': 0.18760870066934032, 'source_spk_sim': array([0.16715407, 0.18053208, 0.0280924 , 0.16394214, 0.23168775,
       0.31325552, 0.22885635, 0.08315845, 0.08134062, 0.17837594,
       0.36883795, 0.39018503, 0.132699  , 0.2163409 , 0.12781216,
       0.17016605, 0.22940503, 0.40858293, 0.20389235, 0.22154717,
       0.11552139, 0.1557845 , 0.2186511 , 0.30512702, 0.11491172,
       0.12990086, 0.2151821 , 0.15290606, 0.30014262, 0.22816466,
       0.16556334, 0.13630639, 0.01393374, 0.21305248, 0.20351012,
       0.19440529, 0.07946295, 0.23330636, 0.06702778, 0.10419621,
       0.31618044, 0.24510068, 0.13741642, 0.21179289, 0.03552744,
       0.20640461, 0.27970985, 0.31558761, 0.16379151, 0.09007423,
       0.0128471 , 0.09244283, 0.24554889, 0.30338103, 0.15259151,
       0.271227  , 0.06116059, 0.08203705, 0.32959601, 0.20975164]), 'synth_spk_sim': array([0.792243  , 0.4267967 , 0.50848389, 0.30908611, 0.59967029,
       0.2902835 , 0.77687466, 0.38566658, 0.42758769, 0.33484101,
       0.60651875, 0.27265859, 0.8434909 , 0.40977508, 0.46126446,
       0.39624161, 0.57620186, 0.19654173, 0.80047643, 0.42644107,
       0.38457912, 0.34215814, 0.53535706, 0.15630288, 0.66074491,
       0.34308207, 0.28784382, 0.33872634, 0.46431571, 0.13325773,
       0.77574044, 0.3361606 , 0.44733834, 0.38863468, 0.52673209,
       0.15058278, 0.76662672, 0.37444913, 0.44226024, 0.30240029,
       0.57837701, 0.23454304, 0.7612049 , 0.3023307 , 0.24556446,
       0.30120012, 0.49868083, 0.17585766, 0.80365533, 0.37336394,
       0.43551159, 0.30303919, 0.59098506, 0.2048665 , 0.76657289,
       0.32368088, 0.40166736, 0.38420263, 0.53520077, 0.23148213])}, 'es_MX': {'source_spk_sim_mean': 0.24309067205176688, 'source_spk_sim_ci': 0.035657931654993244, 'source_spk_sim_std': 0.14156006458475945, 'synth_spk_sim_mean': 0.3789301751802365, 'synth_spk_sim_ci': 0.03687744564505237, 'synth_spk_sim_std': 0.14156006458475945, 'source_spk_sim': array([ 0.09731844,  0.46676436,  0.39090657,  0.1676265 ,  0.35869789,
        0.36865178,  0.13582803,  0.40855855,  0.34597784,  0.11690553,
        0.39417842,  0.18404257,  0.03029134,  0.46077254,  0.37499794,
        0.11783978,  0.37742656,  0.19095306, -0.00983765,  0.17150258,
        0.18741502,  0.07133586,  0.35250035,  0.07851089,  0.03197463,
        0.3741748 ,  0.28315076,  0.04682678,  0.26099455,  0.1800722 ,
        0.20372742,  0.36329272,  0.31402549,  0.12947135,  0.44780213,
        0.2224493 ,  0.13221586,  0.34417465,  0.20977661,  0.16088241,
        0.425724  ,  0.18479599,  0.08577801,  0.30785504,  0.30235106,
        0.10571542,  0.3380419 ,  0.15564804,  0.07349401,  0.43497834,
        0.38841927,  0.10819344,  0.34905553,  0.37580645, -0.00116846,
        0.48997685,  0.31300375,  0.08587625,  0.34600735,  0.17171165]), 'synth_spk_sim': array([0.6820606 , 0.21643175, 0.52352905, 0.48198548, 0.47446051,
       0.39723256, 0.57499909, 0.19700252, 0.312731  , 0.47182903,
       0.38357422, 0.22595173, 0.64137912, 0.19892113, 0.47143319,
       0.46928641, 0.37543154, 0.26547289, 0.25702417, 0.15143499,
       0.46365526, 0.47092775, 0.2605696 , 0.08787587, 0.54869992,
       0.20662114, 0.39969766, 0.28400263, 0.33414203, 0.42244157,
       0.63125336, 0.17025688, 0.4536584 , 0.47960141, 0.45808426,
       0.24708952, 0.54480451, 0.20347467, 0.56693906, 0.45750076,
       0.30589297, 0.30194789, 0.40968427, 0.26120734, 0.37525392,
       0.31061167, 0.17044845, 0.34110838, 0.63621241, 0.23563443,
       0.53515881, 0.41435602, 0.47467855, 0.35308382, 0.56924427,
       0.25887224, 0.45788392, 0.40106222, 0.28191942, 0.17808227])}, 'hi_HI': {'source_spk_sim_mean': 0.22377452191431074, 'source_spk_sim_ci': 0.03996701425367759, 'source_spk_sim_std': 0.12415716803181781, 'synth_spk_sim_mean': 0.38893210391203564, 'synth_spk_sim_ci': 0.03234386215467955, 'synth_spk_sim_std': 0.12415716803181781, 'source_spk_sim': array([ 0.00745022,  0.38267243,  0.06476438,  0.30129042,  0.25151092,
        0.24441639,  0.01743898,  0.41392654,  0.03844315,  0.3745856 ,
        0.22779848,  0.24155097,  0.11635759,  0.45690766, -0.02683403,
        0.39128929,  0.3367928 ,  0.42863739,  0.07352997,  0.40759984,
       -0.02608698,  0.25460455,  0.22846924,  0.33249521,  0.0921741 ,
        0.43684223, -0.00803765,  0.35561788,  0.27145195,  0.39912182,
        0.08670936,  0.37729099,  0.05254167,  0.3364276 ,  0.13499382,
        0.25772348,  0.04947095,  0.33710405, -0.01583798,  0.34681875,
        0.28211156,  0.37801263, -0.00338781,  0.32763457, -0.00734359,
        0.37986502,  0.28169996,  0.2420743 ,  0.0509955 ,  0.37008512,
        0.02426104,  0.36192915,  0.26349521,  0.33856457,  0.04172098,
        0.44857329, -0.04187277,  0.18664688,  0.24640752,  0.20497417]), 'synth_spk_sim': array([0.53707904, 0.29285821, 0.1859737 , 0.57978296, 0.34844607,
       0.26213223, 0.47385222, 0.28491032, 0.3477008 , 0.53532624,
       0.24214368, 0.32648394, 0.51519412, 0.31526354, 0.32088071,
       0.63493764, 0.28040275, 0.3000567 , 0.53214169, 0.30380049,
       0.27414301, 0.62390542, 0.33270517, 0.29608774, 0.4940041 ,
       0.32007983, 0.31412065, 0.5750128 , 0.34654182, 0.29521763,
       0.50063896, 0.37639713, 0.27788642, 0.56489283, 0.37332487,
       0.30678025, 0.49618316, 0.30370149, 0.24375553, 0.54636598,
       0.34739304, 0.26392373, 0.55921757, 0.31405097, 0.40567318,
       0.5927825 , 0.29988265, 0.31681013, 0.45422059, 0.34705684,
       0.31953126, 0.62596673, 0.34460053, 0.27199876, 0.55376559,
       0.29204813, 0.27000061, 0.65503037, 0.30307862, 0.31778258])}}}
{'model': 'radtts-vicreg-crossreg-low-weight', 'accent_stats': {'es_ES': {'source_spk_sim_mean': 0.1307498707436025, 'source_spk_sim_ci': 0.027051597542257076, 'source_spk_sim_std': 0.1300054908491648, 'synth_spk_sim_mean': 0.4240793558458487, 'synth_spk_sim_ci': 0.03386739357891325, 'synth_spk_sim_std': 0.1300054908491648, 'source_spk_sim': array([ 0.35773316,  0.21173619,  0.12220816, -0.05992233,  0.09334755,
        0.24917981,  0.33982971,  0.22510782,  0.21264131,  0.11716372,
        0.12819505,  0.13652891,  0.21135655,  0.25401223,  0.11549279,
        0.02635407,  0.06927165,  0.26111728,  0.28361744,  0.17129338,
        0.09133844,  0.00740015,  0.02134032,  0.05423095,  0.3104403 ,
        0.04473607, -0.03773674,  0.01705472, -0.01649969,  0.06915156,
        0.36663365,  0.09945156,  0.13661727,  0.04156377,  0.19713514,
        0.07579502,  0.28563994,  0.17408758,  0.10766904,  0.01533358,
        0.12535395,  0.20788807,  0.25428525,  0.26136488,  0.22338033,
        0.07207458,  0.09165954,  0.16821909,  0.08095372,  0.15502489,
        0.10602784, -0.01694842,  0.0730112 ,  0.13132687,  0.1630289 ,
        0.05247892,  0.04512659,  0.06679154, -0.07335149,  0.06964894]), 'synth_spk_sim': array([0.57923979, 0.36043137, 0.34358478, 0.66051477, 0.40273765,
       0.36108845, 0.51348227, 0.30197078, 0.25162074, 0.61830437,
       0.36202681, 0.42531317, 0.61910307, 0.32818186, 0.34742111,
       0.6250298 , 0.3436965 , 0.46189415, 0.66414791, 0.35922167,
       0.32229641, 0.67395526, 0.39870781, 0.46457171, 0.57437015,
       0.29204866, 0.36102825, 0.62385792, 0.35404959, 0.37755778,
       0.59215361, 0.31166166, 0.32530954, 0.58617294, 0.36504167,
       0.40864262, 0.57935899, 0.30709776, 0.3141942 , 0.62218082,
       0.36553359, 0.3983252 , 0.50084651, 0.36784622, 0.2968061 ,
       0.41808963, 0.28694391, 0.58732909, 0.57975262, 0.34380364,
       0.35436368, 0.60154796, 0.31631777, 0.46571693, 0.39429161,
       0.21868558, 0.10224658, 0.2798081 , 0.36800471, 0.41523349])}, 'es_MX': {'source_spk_sim_mean': 0.25422892146743836, 'source_spk_sim_ci': 0.04166870038425389, 'source_spk_sim_std': 0.09422126177803969, 'synth_spk_sim_mean': 0.31968937180936335, 'synth_spk_sim_ci': 0.024545336779974825, 'synth_spk_sim_std': 0.09422126177803969, 'source_spk_sim': array([ 0.18599539,  0.34002265,  0.64081496,  0.04203378,  0.36055732,
        0.31584337,  0.09631708,  0.32463616,  0.52933639,  0.21299925,
        0.41726956,  0.28282231,  0.13644698,  0.32879013,  0.58208466,
       -0.02013072,  0.48731747,  0.27397755,  0.15202987,  0.13895318,
        0.11813214,  0.01581675,  0.35222089,  0.1716083 ,  0.15044367,
        0.03658592,  0.43311068, -0.07211341,  0.2634978 ,  0.20757067,
        0.20358229,  0.28425828,  0.48380634,  0.06667136,  0.5070225 ,
        0.31356156,  0.1759297 ,  0.2590569 ,  0.4703083 ,  0.01038633,
        0.42349344,  0.30530879,  0.12857388,  0.28083026,  0.42281571,
        0.21760131,  0.32585642,  0.31900439,  0.15927641,  0.12973362,
        0.5741536 ,  0.03668424,  0.34643921,  0.18861988,  0.15067016,
        0.27827558,  0.23163378,  0.06477751,  0.25794262,  0.13247015]), 'synth_spk_sim': array([0.32276067, 0.27239719, 0.32375634, 0.52151662, 0.46399376,
       0.34757945, 0.3269932 , 0.27375346, 0.27542496, 0.43411362,
       0.29200107, 0.27493617, 0.36490822, 0.24762221, 0.26841661,
       0.5143379 , 0.38591051, 0.32331127, 0.27085391, 0.18515661,
       0.24752234, 0.39482909, 0.44279772, 0.19316377, 0.30497918,
       0.34937379, 0.25952592, 0.26966041, 0.34941214, 0.26744869,
       0.33798671, 0.26154235, 0.23403174, 0.57389605, 0.43840402,
       0.22580694, 0.25255567, 0.30805585, 0.3435913 , 0.48598191,
       0.30308902, 0.25077689, 0.1917854 , 0.2324869 , 0.19168991,
       0.30098823, 0.12320282, 0.14754626, 0.34395462, 0.32241562,
       0.36576721, 0.44221562, 0.35852772, 0.30003202, 0.27512246,
       0.28823894, 0.49415213, 0.42329904, 0.37678215, 0.21898   ])}, 'fr_FR': {'source_spk_sim_mean': 0.2268165336921811, 'source_spk_sim_ci': 0.0214321319087085, 'source_spk_sim_std': 0.08815096650066567, 'synth_spk_sim_mean': 0.4265873243411382, 'synth_spk_sim_ci': 0.022963979885306678, 'synth_spk_sim_std': 0.08815096650066567, 'source_spk_sim': array([0.32688242, 0.34042478, 0.12457231, 0.05046313, 0.27905267,
       0.24974473, 0.31662214, 0.17359501, 0.20879842, 0.06166051,
       0.4238596 , 0.29409602, 0.23343031, 0.30023885, 0.23916253,
       0.1254597 , 0.2164803 , 0.27196404, 0.33031499, 0.25376934,
       0.34497535, 0.13354093, 0.23259348, 0.22526391, 0.16811636,
       0.08922451, 0.34479672, 0.29706511, 0.32112986, 0.25503048,
       0.20041081, 0.28268841, 0.21684283, 0.25770786, 0.21107996,
       0.11261582, 0.21278287, 0.20697229, 0.24736179, 0.10632835,
       0.36308244, 0.08090691, 0.33350202, 0.11650091, 0.11953465,
       0.15227012, 0.2752566 , 0.20129742, 0.19778211, 0.22253923,
       0.18277748, 0.12872048, 0.34187788, 0.21385688, 0.27964535,
       0.24420129, 0.18177135, 0.25223616, 0.26453826, 0.16957498]), 'synth_spk_sim': array([0.48112306, 0.3384417 , 0.43937549, 0.51004499, 0.50916362,
       0.45514843, 0.43054262, 0.37338409, 0.41906202, 0.5016287 ,
       0.52719378, 0.44153908, 0.44961616, 0.41061357, 0.37652868,
       0.54692471, 0.47898978, 0.4116483 , 0.41641513, 0.44654983,
       0.30812636, 0.41440141, 0.55045187, 0.3966943 , 0.30446601,
       0.42399281, 0.23003234, 0.11748041, 0.42280456, 0.26010814,
       0.45077974, 0.30672061, 0.35638741, 0.41431376, 0.58038872,
       0.43984541, 0.45160046, 0.43602192, 0.50137693, 0.48586199,
       0.62437171, 0.49937886, 0.5223515 , 0.3302415 , 0.33728349,
       0.37422043, 0.48561576, 0.47054273, 0.36810204, 0.35494426,
       0.36049005, 0.40372112, 0.51991093, 0.48315334, 0.57109171,
       0.40454105, 0.32096654, 0.47694936, 0.42924732, 0.44232681])}, 'hi_HI': {'source_spk_sim_mean': 0.2793037738030156, 'source_spk_sim_ci': 0.04402472869092737, 'source_spk_sim_std': 0.08321113691514118, 'synth_spk_sim_mean': 0.3575889351467291, 'synth_spk_sim_ci': 0.02167711767900324, 'synth_spk_sim_std': 0.08321113691514118, 'source_spk_sim': array([0.13060993, 0.30702302, 0.10833944, 0.39849135, 0.08641992,
       0.1618131 , 0.17206319, 0.57194722, 0.04846454, 0.36025289,
       0.19841249, 0.13613394, 0.16952038, 0.53200299, 0.05816997,
       0.57378256, 0.23431748, 0.21251501, 0.19166048, 0.6087929 ,
       0.12721393, 0.52323788, 0.34191832, 0.17552043, 0.1798363 ,
       0.44579634, 0.08089937, 0.50932938, 0.28636715, 0.34284514,
       0.23040909, 0.44173282, 0.11486401, 0.54679519, 0.24314691,
       0.18803968, 0.16168201, 0.37213141, 0.11914589, 0.63631988,
       0.28286099, 0.27709284, 0.1197058 , 0.42331019, 0.08801339,
       0.54070967, 0.22421126, 0.13572511, 0.07217946, 0.41785535,
       0.09887709, 0.58605373, 0.27964899, 0.15156271, 0.12893653,
       0.52489781, 0.14425695, 0.4925673 , 0.24063008, 0.20116727]), 'synth_spk_sim': array([0.3158502 , 0.42261478, 0.27116776, 0.39015552, 0.3666977 ,
       0.35184139, 0.18533009, 0.34969145, 0.26266956, 0.38802963,
       0.33485219, 0.41026238, 0.23849383, 0.34884754, 0.25262234,
       0.40918839, 0.28967622, 0.45975447, 0.21040939, 0.36782151,
       0.35770783, 0.46327943, 0.3524535 , 0.39051932, 0.28451183,
       0.34405687, 0.37334993, 0.46657023, 0.28530106, 0.34677348,
       0.15338784, 0.40198815, 0.26590455, 0.43621275, 0.43127787,
       0.42988247, 0.23643228, 0.41381046, 0.36111087, 0.46099788,
       0.37118798, 0.46789837, 0.2896862 , 0.33098304, 0.37851739,
       0.4027653 , 0.43746185, 0.4782801 , 0.19707884, 0.36752868,
       0.38614553, 0.42213601, 0.44989398, 0.43360677, 0.18767737,
       0.30341023, 0.28073218, 0.50024402, 0.42151231, 0.467085  ])}, 'en_US': {'source_spk_sim_mean': 0.18098461508440475, 'source_spk_sim_ci': 0.04279344264978673, 'source_spk_sim_std': 0.12926110777385455, 'synth_spk_sim_mean': 0.3269415024667978, 'synth_spk_sim_ci': 0.03367347627264914, 'synth_spk_sim_std': 0.12926110777385455, 'source_spk_sim': array([ 0.27175665,  0.15613946, -0.11547799,  0.3687579 ,  0.0643819 ,
        0.25172678,  0.20875239,  0.16915567, -0.02460371,  0.51131302,
        0.08183036,  0.3301442 ,  0.22170478,  0.17925578, -0.03827821,
        0.44910118,  0.04281986,  0.31607527,  0.344744  ,  0.26221225,
       -0.08049224,  0.34057167,  0.0092354 ,  0.24466842,  0.24415191,
        0.1745514 , -0.00865743,  0.45331427,  0.02271336,  0.22355649,
        0.29159012,  0.07688633,  0.03929606,  0.44552791,  0.07234879,
        0.31458732,  0.20474264,  0.10347637, -0.01906243,  0.39963165,
        0.07581963,  0.12857459,  0.20332029,  0.06805132, -0.06089992,
        0.30302641, -0.02298479, -0.0219384 ,  0.21721479,  0.10935669,
       -0.00807643,  0.4947364 ,  0.02293523,  0.42900103,  0.28999534,
        0.13843648, -0.01274739,  0.4839237 ,  0.08361848,  0.33356389]), 'synth_spk_sim': array([0.46813715, 0.25230122, 0.50477469, 0.23996638, 0.17064105,
       0.51327097, 0.40851051, 0.29798171, 0.46835861, 0.20705861,
       0.213393  , 0.47209927, 0.33054137, 0.27089682, 0.3563433 ,
       0.21046352, 0.10883398, 0.53188336, 0.37599421, 0.14083344,
       0.3899408 , 0.20181847, 0.09719267, 0.45578822, 0.35743999,
       0.26238573, 0.38657111, 0.28688645, 0.15383592, 0.54605401,
       0.38258782, 0.29992026, 0.47114313, 0.19992745, 0.07822742,
       0.44928706, 0.43553257, 0.24421754, 0.44896951, 0.28471473,
       0.19291727, 0.45802659, 0.46416026, 0.30410156, 0.54486853,
       0.20724966, 0.12017929, 0.44823998, 0.38049743, 0.23486762,
       0.45804951, 0.26363957, 0.14456345, 0.50860226, 0.36590335,
       0.25984377, 0.44479665, 0.22267482, 0.19858509, 0.41999948])}, 'de_DE': {'source_spk_sim_mean': 0.25478815742147465, 'source_spk_sim_ci': 0.038672669093970095, 'source_spk_sim_std': 0.12290264001339664, 'synth_spk_sim_mean': 0.35306447359422843, 'synth_spk_sim_ci': 0.032017048311063216, 'synth_spk_sim_std': 0.12290264001339664, 'source_spk_sim': array([0.07773117, 0.04953533, 0.23563641, 0.27222726, 0.1510704 ,
       0.11297128, 0.47220001, 0.22092615, 0.19234389, 0.21904798,
       0.1676546 , 0.13831729, 0.56460041, 0.58829123, 0.30744058,
       0.22168423, 0.30424801, 0.0151224 , 0.06761699, 0.44987303,
       0.25828165, 0.22060651, 0.24875323, 0.32205498, 0.08840652,
       0.07301132, 0.4869827 , 0.28903729, 0.3005704 , 0.40442199,
       0.10875534, 0.1523799 , 0.57632709, 0.32084322, 0.15868251,
       0.30415568, 0.19025634, 0.14734285, 0.02763241, 0.45125332,
       0.24615254, 0.21811263, 0.2655327 , 0.21538192, 0.12979461,
       0.2896381 , 0.58430731, 0.33535501, 0.25491628, 0.34098199,
       0.12257293, 0.10959919, 0.61090237, 0.2395307 , 0.2021257 ,
       0.24257326, 0.15319428, 0.06745239, 0.45189175, 0.24897991]), 'synth_spk_sim': array([0.36513326, 0.45392498, 0.55123866, 0.31064796, 0.37061238,
       0.44704053, 0.2895965 , 0.181418  , 0.59732091, 0.40396854,
       0.27071244, 0.44216225, 0.309733  , 0.29677418, 0.16297907,
       0.51873505, 0.28634962, 0.37853572, 0.34757784, 0.37791935,
       0.12924458, 0.59099489, 0.27405587, 0.13992848, 0.29716066,
       0.31629297, 0.33767441, 0.15234502, 0.55036426, 0.26868191,
       0.42244735, 0.31921524, 0.39709926, 0.19321638, 0.57698345,
       0.56739783, 0.43505788, 0.28731793, 0.38963962, 0.44856456,
       0.14995225, 0.59971333, 0.28726283, 0.34143862, 0.43149325,
       0.35522661, 0.33127749, 0.26605123, 0.50232559, 0.30141598,
       0.39512551, 0.30237603, 0.26951307, 0.24758244, 0.48820961,
       0.38020781, 0.34025097, 0.29195076, 0.35683641, 0.08959586])}, 'pt_BR': {'source_spk_sim_mean': 0.22772094417984287, 'source_spk_sim_ci': 0.028920526171846192, 'source_spk_sim_std': 0.09023186916368629, 'synth_spk_sim_mean': 0.4409083366394043, 'synth_spk_sim_ci': 0.023506070446463776, 'synth_spk_sim_std': 0.09023186916368629, 'source_spk_sim': array([ 0.06744048,  0.12399071,  0.31082895,  0.20023327,  0.22830132,
        0.22203088,  0.050616  ,  0.15584752,  0.28485477,  0.31597731,
        0.37372074,  0.32895759, -0.05980074,  0.2018913 ,  0.29498625,
        0.18871279,  0.22860536,  0.18860194,  0.03914123,  0.17311382,
        0.25510588,  0.1517897 ,  0.26201028,  0.13881797,  0.08528741,
        0.1241015 ,  0.42788261,  0.17914027,  0.35173425,  0.31656533,
        0.13743177,  0.17983012,  0.41649204,  0.35096875,  0.44595048,
        0.31299624,  0.23585458,  0.27322692,  0.38806114,  0.28282088,
        0.41228992,  0.35818541, -0.01970994,  0.16063826,  0.21768199,
        0.24872479,  0.27533528,  0.25939292,  0.15094875,  0.12679288,
        0.29616138,  0.19647318,  0.40786242,  0.21959698,  0.03521547,
        0.1546326 ,  0.20776872,  0.18560025,  0.31623781,  0.21930799]), 'synth_spk_sim': array([0.50363064, 0.47412029, 0.36303404, 0.36517811, 0.53170133,
       0.38878393, 0.58928722, 0.43552175, 0.40746632, 0.42119604,
       0.56429935, 0.4446902 , 0.50128913, 0.3991355 , 0.30037847,
       0.25654685, 0.53657746, 0.28962332, 0.54705393, 0.49747682,
       0.30964664, 0.3627978 , 0.49547717, 0.46940619, 0.57304317,
       0.48461431, 0.30571312, 0.42487383, 0.55760068, 0.397625  ,
       0.56260782, 0.43632707, 0.29638749, 0.40206692, 0.54551446,
       0.41113329, 0.50394499, 0.50036418, 0.40306056, 0.413526  ,
       0.52334744, 0.44063506, 0.47503027, 0.51996654, 0.36718768,
       0.33115351, 0.55555308, 0.40371513, 0.60015863, 0.46105665,
       0.35437423, 0.28680921, 0.52541882, 0.47040454, 0.4804534 ,
       0.49406484, 0.25259984, 0.28823012, 0.46599448, 0.48562536])}}}
{'model': 'radtts-with-adv-loss', 'accent_stats': {'es_MX': {'source_spk_sim_mean': 0.24941664769236618, 'source_spk_sim_ci': 0.03523259411687814, 'source_spk_sim_std': 0.12910094307644285, 'synth_spk_sim_mean': 0.26308628724849165, 'synth_spk_sim_ci': 0.03363175218231065, 'synth_spk_sim_std': 0.12910094307644285, 'source_spk_sim': array([ 0.30570483,  0.41765404,  0.44989708,  0.11396576,  0.41467386,
        0.32450292,  0.21621881,  0.33165231,  0.42841661,  0.15826887,
        0.40547583,  0.24932419,  0.30423591,  0.32421193,  0.48934764,
        0.0627661 ,  0.40002096,  0.21848696,  0.19235337, -0.0400701 ,
        0.07873524,  0.03545632,  0.39412716,  0.00205674,  0.12206267,
        0.11733923,  0.37864667,  0.08193315,  0.27737814,  0.17809333,
        0.26818559,  0.24316418,  0.37860131,  0.02696297,  0.44136828,
        0.18042931,  0.22825815,  0.24799645,  0.39004821,  0.09063552,
        0.30274299,  0.30872139,  0.23427784,  0.35535875,  0.34883186,
        0.08730691,  0.38237363,  0.17299572,  0.26754016,  0.12361284,
        0.46844596, -0.03067013,  0.36900374,  0.22363697,  0.17080522,
        0.27672675,  0.42393169,  0.10294539,  0.23271887,  0.21510583]), 'synth_spk_sim': array([ 0.22777502,  0.31434479,  0.34390202,  0.15506682,  0.3750357 ,
        0.39497906,  0.24066365,  0.31365079,  0.30984041,  0.10130912,
        0.39810973,  0.29383871,  0.14252415,  0.25499257,  0.29107344,
        0.04465111,  0.38500756,  0.25428435,  0.15320492,  0.27133799,
        0.36221609,  0.0592084 ,  0.341986  ,  0.36707839,  0.22608228,
        0.26756501,  0.32428423,  0.13524885,  0.45123503,  0.38879868,
        0.17651908,  0.25978068,  0.25871664,  0.18877116,  0.46376511,
        0.42225569,  0.12416283,  0.28882533,  0.45970225, -0.0396311 ,
        0.36106578,  0.30889967,  0.11837409,  0.30236346,  0.24620548,
       -0.10982187,  0.18282421,  0.2728152 ,  0.23498407,  0.32215789,
        0.3582316 ,  0.00121111,  0.54308128,  0.34883848,  0.2300539 ,
        0.23185052,  0.41726357,  0.02029961,  0.33125865,  0.27105796])}, 'fr_FR': {'source_spk_sim_mean': 0.19647710757174838, 'source_spk_sim_ci': 0.02925457322528123, 'source_spk_sim_std': 0.16543446198689465, 'synth_spk_sim_mean': 0.316828598852347, 'synth_spk_sim_ci': 0.04309690305409065, 'synth_spk_sim_std': 0.16543446198689465, 'source_spk_sim': array([ 0.44719157,  0.14002229,  0.21437494, -0.09705035,  0.23236458,
        0.21139865,  0.3354387 ,  0.07926815,  0.2755658 ,  0.00619447,
        0.29615265,  0.18776029,  0.40778816,  0.10516731,  0.29600874,
        0.10207408,  0.21190867,  0.33412895,  0.39124757,  0.12215804,
        0.24306943,  0.01291884,  0.22675553,  0.2549268 ,  0.20688565,
        0.1331363 ,  0.30334496,  0.05268126,  0.32480147,  0.24712463,
        0.21631387,  0.15603237,  0.17598845, -0.02170121,  0.18017893,
        0.19821361,  0.29045725,  0.2046954 ,  0.12812418,  0.13807967,
        0.28879052,  0.12999903,  0.4618271 ,  0.13059479,  0.2018694 ,
        0.08034825,  0.19095188,  0.10653141,  0.26652288,  0.07242781,
        0.09123642,  0.03382476,  0.32205546,  0.14887932,  0.30966327,
        0.17185684,  0.17909473,  0.16169187,  0.32646608,  0.14280398]), 'synth_spk_sim': array([ 0.24498102,  0.34108534,  0.26440883,  0.06233296,  0.62415713,
        0.4724499 ,  0.32971278,  0.39751238,  0.32215217,  0.06652108,
        0.60876006,  0.36572701,  0.24930297,  0.41697696,  0.33767158,
        0.09127381,  0.62918383,  0.32988328,  0.27444664,  0.4440341 ,
        0.25970531,  0.05754808,  0.60810041,  0.43345696,  0.092021  ,
        0.39204496,  0.13948366,  0.03305529,  0.23037584,  0.4069095 ,
        0.31154224,  0.30324113,  0.24056561,  0.02139962,  0.53694427,
        0.42315623,  0.30599141,  0.44365987,  0.27112907,  0.1425176 ,
        0.61136383,  0.45127413,  0.20489603,  0.36331707,  0.17133741,
        0.02468931,  0.49364814,  0.25673869,  0.29477251,  0.36271521,
        0.27054483,  0.1535107 ,  0.57223237,  0.41167721,  0.25922152,
        0.39992547,  0.25156856, -0.00146974,  0.58908784,  0.34324294])}, 'hi_HI': {'source_spk_sim_mean': 0.44941432451208435, 'source_spk_sim_ci': 0.031070175592203767, 'source_spk_sim_std': 0.15590793266022404, 'synth_spk_sim_mean': 0.23763252443750388, 'synth_spk_sim_ci': 0.04061517158228885, 'synth_spk_sim_std': 0.15590793266022404, 'source_spk_sim': array([0.4213078 , 0.34366468, 0.13388546, 0.35340685, 0.27052245,
       0.32753909, 0.54509926, 0.44315627, 0.13761289, 0.38593468,
       0.38729459, 0.4063251 , 0.64203727, 0.51933682, 0.4983747 ,
       0.53415835, 0.44347063, 0.65755785, 0.68478775, 0.43140677,
       0.38530976, 0.41278943, 0.44164523, 0.60005856, 0.62797689,
       0.47673804, 0.22383176, 0.48055345, 0.51580226, 0.55472064,
       0.59268552, 0.4042387 , 0.44979557, 0.49897578, 0.35730895,
       0.52610081, 0.67080939, 0.32086641, 0.32990757, 0.51354349,
       0.49512765, 0.48285425, 0.5806976 , 0.39949042, 0.34109086,
       0.44765264, 0.36242762, 0.55471653, 0.61348832, 0.36090174,
       0.33279124, 0.53615797, 0.39129663, 0.52176368, 0.58840758,
       0.39630923, 0.32459033, 0.34585407, 0.45359114, 0.48511255]), 'synth_spk_sim': array([ 0.09604566,  0.40502626, -0.00127341,  0.39857146,  0.2957893 ,
        0.22486715,  0.08481731,  0.34378913, -0.01559543,  0.41680682,
        0.13745427,  0.18302105,  0.13842091,  0.35404536,  0.06794647,
        0.50035673,  0.24280387,  0.21040919,  0.06660995,  0.35388413,
        0.05669936,  0.49584442,  0.16381221,  0.21964239,  0.06508397,
        0.36503574, -0.03496515,  0.51889014,  0.217594  ,  0.22263657,
        0.08919438,  0.407399  ,  0.04241616,  0.508178  ,  0.31843421,
        0.29763442,  0.08738149,  0.31756893,  0.01868115,  0.46930814,
        0.20420313,  0.22105546,  0.14790922,  0.39586625,  0.10178647,
        0.50398386,  0.22982492,  0.16565622,  0.1228812 ,  0.40829089,
        0.030047  ,  0.45554158,  0.28422365,  0.22703488,  0.05213279,
        0.36847112,  0.05059451,  0.47471255,  0.22537759,  0.23809248])}, 'en_US': {'source_spk_sim_mean': 0.15076062435594698, 'source_spk_sim_ci': 0.025208964080451774, 'source_spk_sim_std': 0.17208531127801963, 'synth_spk_sim_mean': 0.3031479947424183, 'synth_spk_sim_ci': 0.044829498570674656, 'synth_spk_sim_std': 0.17208531127801963, 'source_spk_sim': array([ 0.21110685,  0.19951239, -0.02195702,  0.18501227,  0.1595404 ,
        0.19853441,  0.05913825,  0.15326107, -0.01413746,  0.24654627,
        0.11273382,  0.26668131,  0.15545817,  0.05426256,  0.09403184,
        0.26195773,  0.09077971,  0.36326575,  0.23549336,  0.186801  ,
       -0.02961971,  0.26885468,  0.11383738,  0.05935792,  0.16508868,
        0.23063546,  0.04121248,  0.3391825 ,  0.09108755,  0.08711959,
        0.25447071,  0.09173068,  0.04057341,  0.29027897,  0.14134604,
        0.23607007,  0.1813006 ,  0.10679026,  0.04570162,  0.22314283,
        0.09810806, -0.02210825,  0.11450037,  0.07683694, -0.01282492,
        0.16175582,  0.09740964,  0.09046108,  0.17861634,  0.15097444,
        0.06810987,  0.36688441,  0.17940393,  0.31249285,  0.24704544,
        0.08819332,  0.09536578,  0.25038397,  0.09395544,  0.23388854]), 'synth_spk_sim': array([0.6201241 , 0.25710797, 0.21698186, 0.25794891, 0.12954088,
       0.54131037, 0.60498828, 0.28419328, 0.23783167, 0.15185995,
       0.07923852, 0.55751944, 0.51846004, 0.27266228, 0.1259512 ,
       0.23959173, 0.0596218 , 0.50481772, 0.4517273 , 0.23865838,
       0.30513424, 0.18357408, 0.073074  , 0.56402773, 0.47516689,
       0.28328946, 0.19897646, 0.16559832, 0.0113685 , 0.57830143,
       0.41377559, 0.25440857, 0.24393363, 0.21680108, 0.07303406,
       0.51720935, 0.46446961, 0.2534363 , 0.26184353, 0.18932624,
       0.04335927, 0.44083732, 0.53454292, 0.23390366, 0.29056397,
       0.28098574, 0.05545811, 0.57052976, 0.49985102, 0.23800133,
       0.28452653, 0.19553356, 0.05697611, 0.54561931, 0.55493021,
       0.22996305, 0.27555826, 0.21066499, 0.08406702, 0.48612282])}, 'de_DE': {'source_spk_sim_mean': 0.43790496153136094, 'source_spk_sim_ci': 0.04789960756822941, 'source_spk_sim_std': 0.12161581235891665, 'synth_spk_sim_mean': 0.2030349332295979, 'synth_spk_sim_ci': 0.031681820172945054, 'synth_spk_sim_std': 0.12161581235891665, 'source_spk_sim': array([0.11048462, 0.76311052, 0.5821901 , 0.31788647, 0.12132803,
       0.61229771, 0.47734883, 0.46258354, 0.40716273, 0.2451635 ,
       0.17110184, 0.75041759, 0.55220777, 0.51183927, 0.55869526,
       0.47878611, 0.35015887, 0.09343543, 0.72726053, 0.46481898,
       0.35588545, 0.44246161, 0.27192339, 0.51321399, 0.16616477,
       0.75724441, 0.48185888, 0.50152433, 0.51159161, 0.36514688,
       0.15206903, 0.71677196, 0.53935647, 0.46862909, 0.47973651,
       0.62081099, 0.31673118, 0.16857284, 0.70597672, 0.41649735,
       0.44643968, 0.44981518, 0.26349747, 0.20654358, 0.78670651,
       0.37607062, 0.52089441, 0.50849634, 0.44950721, 0.32405642,
       0.17588696, 0.77621698, 0.46919549, 0.38432601, 0.41072166,
       0.2532346 , 0.12512763, 0.59732032, 0.47561026, 0.5641852 ]), 'synth_spk_sim': array([ 0.23752125,  0.05967329,  0.34107479,  0.21891434,  0.20093532,
        0.01186129,  0.29384485,  0.12826324,  0.30149803,  0.3525942 ,
        0.13731156,  0.03405175,  0.31719616,  0.27194774,  0.12288176,
        0.33240724,  0.3003377 ,  0.10071917, -0.00650637,  0.21568586,
        0.17244628,  0.38903528,  0.28066561,  0.14692025,  0.17880324,
       -0.05106043,  0.26188537,  0.15314604,  0.31819743,  0.2795403 ,
        0.19542603,  0.01569946,  0.30730885,  0.14038488,  0.40987802,
        0.29770052,  0.30927274,  0.08206085, -0.02022164,  0.21250752,
        0.16037183,  0.3816551 ,  0.35783985,  0.22551817,  0.0068777 ,
        0.30693346,  0.25926128,  0.0734873 ,  0.36337438,  0.34863859,
        0.10973299,  0.01504822,  0.21722446,  0.14903799,  0.33525735,
        0.26956168,  0.16885652, -0.00522393,  0.30635026,  0.08048303])}, 'pt_BR': {'source_spk_sim_mean': 0.1658109496658047, 'source_spk_sim_ci': 0.02448054376598757, 'source_spk_sim_std': 0.19636709052662765, 'synth_spk_sim_mean': 0.4100218891146748, 'synth_spk_sim_ci': 0.05115508196901756, 'synth_spk_sim_std': 0.19636709052662765, 'source_spk_sim': array([ 0.0828639 ,  0.13074234,  0.35260558,  0.06117811,  0.23776606,
        0.18973732,  0.15240522,  0.17751984,  0.37546569,  0.17865393,
        0.19511923,  0.21618815, -0.05987824,  0.1104474 ,  0.18071891,
        0.06554174,  0.17794785,  0.14419046,  0.06328187,  0.09954957,
        0.23312597,  0.07421481,  0.19603424,  0.06959963,  0.04218131,
        0.09730345,  0.27318332,  0.07412879,  0.23531638,  0.22602713,
        0.14608519,  0.1466261 ,  0.31551257,  0.14278635,  0.30173224,
        0.19056585,  0.23076132,  0.1789933 ,  0.43516853,  0.10867318,
        0.30848986,  0.16520661,  0.01690172,  0.14263295,  0.14621074,
        0.06596013,  0.16435255,  0.10159769,  0.10668153,  0.11198258,
        0.27430293,  0.14238974,  0.20651923,  0.17699142,  0.01661467,
        0.10428008,  0.37118372,  0.14289252,  0.19191797,  0.14148372]), 'synth_spk_sim': array([ 0.49011904,  0.33560434, -0.0009787 ,  0.65901154,  0.48045576,
        0.50746417,  0.57456881,  0.35398138,  0.08702103,  0.69806707,
        0.4261353 ,  0.51321298,  0.54412764,  0.3231464 ,  0.04530064,
        0.54300404,  0.3971431 ,  0.42082724,  0.54805142,  0.23076601,
        0.05679811,  0.61700851,  0.31332788,  0.53876662,  0.61295116,
        0.35176796,  0.04381356,  0.67835343,  0.41079864,  0.51439029,
        0.54958928,  0.32153904,  0.04565641,  0.65514559,  0.41383079,
        0.45899361,  0.54510146,  0.33837709,  0.07081368,  0.66065991,
        0.42056608,  0.55198133,  0.5490554 ,  0.24938039,  0.11837053,
        0.63909763,  0.32537088,  0.43852216,  0.63387161,  0.32484207,
        0.07927896,  0.65261072,  0.42151168,  0.55290353,  0.59838021,
        0.24528518,  0.00465232,  0.59269398,  0.37055978,  0.45766667])}, 'es_ES': {'source_spk_sim_mean': 0.1315951925178524, 'source_spk_sim_ci': 0.02945055459751424, 'source_spk_sim_std': 0.21026743302031872, 'synth_spk_sim_mean': 0.3855208354148393, 'synth_spk_sim_ci': 0.05477622417647804, 'synth_spk_sim_std': 0.21026743302031872, 'source_spk_sim': array([ 0.33620536,  0.12507877,  0.25308207,  0.00156558,  0.06067606,
        0.02544012,  0.23187368,  0.18562067,  0.265163  ,  0.13837633,
        0.12937532,  0.08684266,  0.20642038,  0.16661496,  0.26601097,
       -0.01334256,  0.06280189,  0.02492307,  0.2501182 ,  0.13575201,
        0.27888396,  0.00834691,  0.0819356 , -0.03451908,  0.23918186,
        0.04206407,  0.30250996, -0.06960276, -0.0445039 , -0.05012694,
        0.36893383,  0.13823058,  0.27459359,  0.01123451,  0.18595591,
       -0.04177088,  0.3379055 ,  0.14746974,  0.3040373 ,  0.11120192,
        0.16441661,  0.03857047,  0.23866375,  0.17503439,  0.19809413,
        0.11692338,  0.08006865,  0.11750349,  0.16833833,  0.10218196,
        0.1417363 ,  0.01322866,  0.1123301 ,  0.00322141,  0.19277459,
        0.08669519,  0.30413952,  0.09549921,  0.10599276, -0.09026156]), 'synth_spk_sim': array([ 0.59185749,  0.32380211, -0.04417646,  0.57029444,  0.42203102,
        0.54494858,  0.54718947,  0.31542739,  0.00382232,  0.50924981,
        0.2640062 ,  0.56346595,  0.6197719 ,  0.32166952,  0.11829134,
        0.6055938 ,  0.33149582,  0.52803326,  0.66771787,  0.28006974,
       -0.10616704,  0.60442114,  0.38253471,  0.53539783,  0.64586824,
        0.30010936, -0.01425574,  0.57145208,  0.40818349,  0.50454986,
        0.57370377,  0.27243635,  0.01930482,  0.59846634,  0.35204932,
        0.50132483,  0.60478181,  0.3018229 ,  0.01989108,  0.5415799 ,
        0.4715381 ,  0.50505382,  0.5964188 ,  0.29853007, -0.04638882,
        0.45312929,  0.35829568,  0.5967204 ,  0.47781482,  0.27465981,
        0.00968478,  0.5495038 ,  0.29217461,  0.61995929,  0.54300445,
        0.29698834, -0.04019161,  0.37229824,  0.38168153,  0.41835812])}}}
{'model': 'radtts-vicreg', 'accent_stats': {'hi_HI': {'source_spk_sim_mean': 0.3200910736884301, 'source_spk_sim_ci': 0.05560795186818, 'source_spk_sim_std': 0.13828497156424155, 'synth_spk_sim_mean': 0.3857276938855648, 'synth_spk_sim_ci': 0.03602425964799226, 'synth_spk_sim_std': 0.13828497156424155, 'source_spk_sim': array([ 0.03679619,  0.49153203, -0.00107853,  0.45917335,  0.26166329,
        0.15266687,  0.08161049,  0.54230487,  0.03406958,  0.3858726 ,
        0.4031707 ,  0.09523416,  0.12180153,  0.65680194,  0.0322612 ,
        0.59720469,  0.53368014,  0.24703716,  0.05846792,  0.69064248,
        0.06875116,  0.51485592,  0.51095712,  0.20863494,  0.08609044,
        0.57889932,  0.11179017,  0.58789247,  0.5583598 ,  0.29296064,
        0.07995772,  0.58823735,  0.1066916 ,  0.60527915,  0.35160843,
        0.19588986,  0.02188555,  0.43714952,  0.1031086 ,  0.59801316,
        0.51427281,  0.2620568 ,  0.06349555,  0.49366623,  0.08885427,
        0.61466461,  0.39604133,  0.22855809,  0.08440548,  0.5148384 ,
        0.07320493,  0.56538641,  0.48684347,  0.3060953 ,  0.14170943,
        0.57099617,  0.18679035,  0.53711718,  0.37271008,  0.21583194]), 'synth_spk_sim': array([0.53665292, 0.27172443, 0.08795254, 0.38506588, 0.32348132,
       0.48460519, 0.57504296, 0.33320662, 0.16005088, 0.35921115,
       0.28399   , 0.49940395, 0.58704495, 0.31701908, 0.16719072,
       0.34020773, 0.33642295, 0.53594977, 0.57642418, 0.32822812,
       0.15641689, 0.45566431, 0.27215567, 0.52310359, 0.62550199,
       0.31336421, 0.20873027, 0.39480656, 0.31615546, 0.48898405,
       0.6118241 , 0.37091997, 0.20128626, 0.34730953, 0.40257835,
       0.53041488, 0.60163248, 0.39127123, 0.17442051, 0.42177302,
       0.34725863, 0.51834273, 0.57041824, 0.33585355, 0.27147448,
       0.40817541, 0.29750216, 0.56635201, 0.61989278, 0.40853813,
       0.29442921, 0.36344653, 0.34038156, 0.45835802, 0.592888  ,
       0.23311602, 0.11243126, 0.3455219 , 0.30112565, 0.46096671])}, 'fr_FR': {'source_spk_sim_mean': 0.27396628685916463, 'source_spk_sim_ci': 0.03428486243432497, 'source_spk_sim_std': 0.1607527902063299, 'synth_spk_sim_mean': 0.36332332342863083, 'synth_spk_sim_ci': 0.041877292868674414, 'synth_spk_sim_std': 0.1607527902063299, 'source_spk_sim': array([ 0.28999969,  0.22266187,  0.36610711, -0.01157924,  0.30392215,
        0.33296281,  0.29308966,  0.25006014,  0.41855615,  0.01329082,
        0.43590847,  0.3365958 ,  0.2345203 ,  0.3513194 ,  0.45166621,
        0.11310819,  0.39189312,  0.43851337,  0.30253124,  0.33234325,
        0.50705367, -0.01288478,  0.42683819,  0.33350623,  0.1035763 ,
        0.22901651,  0.48579073, -0.0184758 ,  0.26341274,  0.43720722,
        0.24636184,  0.27837992,  0.36832654,  0.06778523,  0.24842165,
        0.23127609,  0.19909552,  0.31417376,  0.33742025,  0.02722194,
        0.4246192 ,  0.2556771 ,  0.27258161,  0.29593354,  0.30872381,
        0.03604252,  0.35998699,  0.29804051,  0.20422165,  0.18834952,
        0.33365047,  0.05070372,  0.42620513,  0.28641319,  0.18821822,
        0.31958538,  0.4001582 ,  0.14263208,  0.34797743,  0.35728267]), 'synth_spk_sim': array([ 0.68589115,  0.45358384,  0.30458522,  0.27130169,  0.35314783,
        0.34608483,  0.657682  ,  0.46472368,  0.35116956,  0.30039692,
        0.29114732,  0.36455008,  0.69070894,  0.48405159,  0.25100914,
        0.30309433,  0.36874279,  0.35980743,  0.6930728 ,  0.53180099,
        0.29465178,  0.33523178,  0.33621997,  0.41700611,  0.46691555,
        0.43351322,  0.17174682, -0.10629824,  0.15955687,  0.301272  ,
        0.58288926,  0.45774427,  0.26799655,  0.1865871 ,  0.36609453,
        0.34404632,  0.60991585,  0.52145272,  0.27537799,  0.1965891 ,
        0.33779925,  0.32373825,  0.58937401,  0.25935185,  0.15684623,
        0.10400093,  0.10702273,  0.23460062,  0.60412049,  0.45430714,
        0.27846938,  0.29763445,  0.3236357 ,  0.38171086,  0.69713402,
        0.33204526,  0.27722645,  0.43686518,  0.2086851 ,  0.24976987])}, 'es_MX': {'source_spk_sim_mean': 0.21852084657099718, 'source_spk_sim_ci': 0.040819968826528205, 'source_spk_sim_std': 0.15175975360850524, 'synth_spk_sim_mean': 0.4371943419178327, 'synth_spk_sim_ci': 0.039534540205392925, 'synth_spk_sim_std': 0.15175975360850524, 'source_spk_sim': array([ 0.11258996,  0.34080195,  0.57108283, -0.02053341,  0.3569909 ,
        0.32077274,  0.17621566,  0.3386609 ,  0.53295177,  0.06512094,
        0.32705   ,  0.18957996,  0.06801655,  0.38786116,  0.5701654 ,
        0.0729743 ,  0.35087749,  0.28084388,  0.00329937,  0.05798689,
        0.13513561,  0.08498406,  0.31037149,  0.0393487 ,  0.09968638,
        0.1155355 ,  0.37109885, -0.02916415,  0.34020498,  0.18925169,
        0.15253359,  0.23584154,  0.42543751, -0.04328372,  0.3766228 ,
        0.12104922,  0.12969293,  0.25835899,  0.4399398 ,  0.03945224,
        0.20644277,  0.1736151 ,  0.03196875,  0.30073866,  0.32594362,
        0.09442506,  0.29588392,  0.19058861,  0.11285183,  0.14236534,
        0.58565426,  0.03721718,  0.26764682,  0.24528822,  0.10004892,
        0.27013633,  0.35676515,  0.02129193,  0.33693653,  0.12003456]), 'synth_spk_sim': array([0.70170379, 0.31818628, 0.34893808, 0.72324383, 0.55380082,
       0.4556393 , 0.5591619 , 0.35282364, 0.3193773 , 0.62591791,
       0.46903801, 0.3684189 , 0.67645288, 0.32220361, 0.22325118,
       0.70518923, 0.40177172, 0.30791336, 0.26071128, 0.26225951,
       0.27714255, 0.55452681, 0.40450752, 0.24418643, 0.67104983,
       0.32295069, 0.31236285, 0.50357413, 0.4433161 , 0.28838271,
       0.54908824, 0.27074564, 0.31288105, 0.70351595, 0.45757267,
       0.42846617, 0.51701123, 0.38264415, 0.42019823, 0.69017023,
       0.4602758 , 0.43358588, 0.45359468, 0.24053206, 0.15804057,
       0.40848884, 0.32292137, 0.3359901 , 0.66385216, 0.37740916,
       0.39792541, 0.74982131, 0.56946212, 0.47871172, 0.53909284,
       0.23869979, 0.43543628, 0.66208333, 0.35503525, 0.24040614])}, 'pt_BR': {'source_spk_sim_mean': 0.29534340411191806, 'source_spk_sim_ci': 0.03992807957944602, 'source_spk_sim_std': 0.14439564808647623, 'synth_spk_sim_mean': 0.410104376077652, 'synth_spk_sim_ci': 0.0376161361561319, 'synth_spk_sim_std': 0.14439564808647623, 'source_spk_sim': array([ 0.08062139,  0.18550128,  0.40911543,  0.28062144,  0.31442899,
        0.3043271 ,  0.11780162,  0.21838757,  0.51380432,  0.36301678,
        0.31018528,  0.41046384, -0.07237402,  0.19876611,  0.53131241,
        0.23898448,  0.31000879,  0.33404624, -0.03442494,  0.25410143,
        0.48688594,  0.11053246,  0.24644731,  0.33363149,  0.11504377,
        0.21536474,  0.5940516 ,  0.20617427,  0.37640786,  0.47730505,
        0.19232984,  0.20623475,  0.5594905 ,  0.35051948,  0.38722888,
        0.46977615,  0.17160526,  0.2530795 ,  0.56612241,  0.35019821,
        0.43299845,  0.43869251,  0.04741833,  0.17823866,  0.42922154,
        0.16627607,  0.27502379,  0.2819351 ,  0.14831257,  0.16753203,
        0.50660002,  0.32920572,  0.39293382,  0.44028878, -0.00265874,
        0.22260743,  0.53606564,  0.1354607 ,  0.30773228,  0.34959453]), 'synth_spk_sim': array([0.60320938, 0.36166835, 0.15322152, 0.40974456, 0.41970775,
       0.44751287, 0.65716106, 0.46223855, 0.04590554, 0.39914364,
       0.37391657, 0.50458509, 0.57635796, 0.34153065, 0.20892289,
       0.51214963, 0.3923817 , 0.42184693, 0.5531162 , 0.35066628,
       0.11885379, 0.41009849, 0.41507739, 0.51791513, 0.66401863,
       0.42532289, 0.10558589, 0.57354158, 0.47162753, 0.43875894,
       0.5537411 , 0.35829028, 0.1579828 , 0.51098973, 0.49668431,
       0.46716732, 0.54864317, 0.43673861, 0.14725785, 0.45251355,
       0.43214652, 0.49306247, 0.48073766, 0.38249952, 0.1308997 ,
       0.52616829, 0.366247  , 0.47296122, 0.59527594, 0.30675524,
       0.16397229, 0.43187726, 0.48693737, 0.48682514, 0.55780113,
       0.32292107, 0.1397434 , 0.50417364, 0.37835699, 0.48110467])}, 'de_DE': {'source_spk_sim_mean': 0.19818144363040727, 'source_spk_sim_ci': 0.023609735489252055, 'source_spk_sim_std': 0.1013379130251699, 'synth_spk_sim_mean': 0.42043469722072285, 'synth_spk_sim_ci': 0.026399277157232143, 'synth_spk_sim_std': 0.1013379130251699, 'source_spk_sim': array([0.15111816, 0.13879845, 0.29393655, 0.11180501, 0.16042061,
       0.20781817, 0.31556055, 0.23917277, 0.25824863, 0.0891007 ,
       0.11573104, 0.2362418 , 0.42512429, 0.36586422, 0.27932397,
       0.27710056, 0.07707614, 0.02097865, 0.1295882 , 0.33449268,
       0.19898906, 0.17914437, 0.16288699, 0.16562487, 0.01767011,
       0.08608168, 0.26500916, 0.18303762, 0.30380175, 0.12753133,
       0.14508605, 0.12008981, 0.31732908, 0.26465759, 0.23783307,
       0.27760097, 0.16276044, 0.12577343, 0.14250718, 0.24483816,
       0.2306086 , 0.28825834, 0.1018056 , 0.19384679, 0.13792925,
       0.12920132, 0.41020644, 0.23643808, 0.3099848 , 0.12539652,
       0.12629464, 0.17296466, 0.3671864 , 0.15644205, 0.12763804,
       0.11380646, 0.12860653, 0.14408277, 0.26367819, 0.17075725]), 'synth_spk_sim': array([0.43792126, 0.32123527, 0.54830861, 0.41863886, 0.3878459 ,
       0.32504636, 0.47865018, 0.34046927, 0.44250458, 0.46805921,
       0.39302012, 0.34018803, 0.56351709, 0.52888131, 0.32516328,
       0.50371373, 0.48516503, 0.40288845, 0.42327148, 0.47656125,
       0.21689875, 0.49782836, 0.40513393, 0.37839973, 0.44385442,
       0.33879176, 0.53548241, 0.39378837, 0.5745182 , 0.38356724,
       0.38793045, 0.32837597, 0.59828323, 0.33718237, 0.56233209,
       0.55558002, 0.49333978, 0.28141567, 0.28468248, 0.65275437,
       0.2999163 , 0.50086254, 0.45237276, 0.35255674, 0.33582857,
       0.49532884, 0.50684595, 0.35590538, 0.56408644, 0.36813164,
       0.35497355, 0.22401603, 0.56013751, 0.32575977, 0.40423736,
       0.45022631, 0.36098725, 0.22744076, 0.54841143, 0.27686784])}, 'en_US': {'source_spk_sim_mean': 0.18242771080695092, 'source_spk_sim_ci': 0.047120853605137465, 'source_spk_sim_std': 0.16597694500994734, 'synth_spk_sim_mean': 0.32704524633785087, 'synth_spk_sim_ci': 0.04323822390086103, 'synth_spk_sim_std': 0.16597694500994734, 'source_spk_sim': array([ 0.35247365,  0.24939296, -0.18967122,  0.42354676,  0.12348276,
        0.19847159,  0.25944793,  0.17369215, -0.07654028,  0.51345646,
        0.11023053,  0.24354278,  0.24818957,  0.16865651, -0.11669271,
        0.4839184 ,  0.01584327,  0.13332853,  0.28833988,  0.34462646,
       -0.13684447,  0.45124975,  0.05550436,  0.08794566,  0.24331403,
        0.24818349, -0.11260322,  0.50031519,  0.13392343,  0.11330812,
        0.41614461,  0.2073777 , -0.06989822,  0.49178693,  0.01555922,
        0.15547851,  0.21750024,  0.12909789, -0.10566418,  0.4636111 ,
        0.09067954,  0.08973455,  0.232269  ,  0.15420291, -0.08322761,
        0.31129494,  0.06782386,  0.12871438,  0.31364453,  0.20948979,
       -0.05010303,  0.48780724,  0.08464657,  0.31340593,  0.29157427,
        0.15036121, -0.05621883,  0.44959354,  0.06707219,  0.23987155]), 'synth_spk_sim': array([0.55296552, 0.24745619, 0.61614591, 0.25218412, 0.10107952,
       0.49123287, 0.46728441, 0.24276771, 0.61515439, 0.23618928,
       0.17601059, 0.31143415, 0.50784504, 0.19412243, 0.43846753,
       0.25651392, 0.00992168, 0.27915895, 0.42804787, 0.1331401 ,
       0.56763619, 0.24118321, 0.11109567, 0.32318208, 0.52253419,
       0.23338823, 0.54414427, 0.28180391, 0.12675115, 0.44940269,
       0.45385221, 0.2052206 , 0.54441941, 0.22872469, 0.07157716,
       0.42340645, 0.45376977, 0.18596996, 0.49591157, 0.2675699 ,
       0.03847513, 0.30683929, 0.50049549, 0.24941683, 0.50262666,
       0.21286316, 0.1427383 , 0.36615533, 0.48708141, 0.17085646,
       0.57147044, 0.24043602, 0.05345831, 0.45712203, 0.51584673,
       0.20777531, 0.56347132, 0.24364658, 0.10502367, 0.39825082])}, 'es_ES': {'source_spk_sim_mean': 0.11217180951498448, 'source_spk_sim_ci': 0.022059991513315082, 'source_spk_sim_std': 0.1313510137848988, 'synth_spk_sim_mean': 0.4770301247636477, 'synth_spk_sim_ci': 0.03421791227267234, 'synth_spk_sim_std': 0.1313510137848988, 'source_spk_sim': array([ 0.26892617,  0.16201763,  0.07497811,  0.02906297,  0.06836594,
        0.04566711,  0.36525294,  0.23609307,  0.09758504,  0.1660634 ,
        0.16983551,  0.15607776,  0.22460814,  0.17488049,  0.17603321,
        0.09220681,  0.11686356,  0.09327866,  0.18187611,  0.1040986 ,
        0.07734691,  0.0243827 ,  0.02452598,  0.01804057,  0.17453274,
        0.05865973,  0.01943815,  0.02270375, -0.01504365,  0.05535412,
        0.2880657 ,  0.14421046,  0.12145838,  0.03224595,  0.13292588,
        0.01753978,  0.25209469,  0.18219852,  0.11556693,  0.14885151,
        0.2089586 ,  0.06264921,  0.20120262,  0.17743571,  0.22457092,
        0.06488192,  0.12218705,  0.13114589, -0.02292696,  0.10979994,
        0.11746329,  0.02897062,  0.08172775,  0.06755646,  0.01394599,
        0.18755262,  0.06775876, -0.00803292,  0.05615808, -0.06156703]), 'synth_spk_sim': array([0.69310504, 0.32697168, 0.42732093, 0.63675159, 0.46544424,
       0.47125918, 0.59434205, 0.30613959, 0.38824293, 0.58487588,
       0.40566242, 0.46654317, 0.65919429, 0.3939988 , 0.31068289,
       0.60683554, 0.4203243 , 0.57395071, 0.72377974, 0.34045398,
       0.3017306 , 0.61844283, 0.48065513, 0.4495869 , 0.71276397,
       0.32594562, 0.35814801, 0.55105352, 0.42682171, 0.55062973,
       0.67280042, 0.34162268, 0.38033485, 0.60932541, 0.46572202,
       0.48902357, 0.69393486, 0.34639555, 0.39628318, 0.62044859,
       0.44407085, 0.52095407, 0.6331225 , 0.35845596, 0.42531016,
       0.60822833, 0.38912538, 0.43495911, 0.67870462, 0.34497935,
       0.36765087, 0.65583241, 0.39628753, 0.60157061, 0.5489223 ,
       0.24611388, 0.19450055, 0.46308881, 0.38027155, 0.34211054])}}}

